The Overlapped Radial Basis Function-Finite Difference (RBF-FD) Method: A Generalization of RBF-FD

We present a generalization of the RBF-FD method that computes RBF-FD weights in finite-sized neighborhoods around the centers of RBF-FD stencils by introducing an overlap parameter $\delta \in [0,1]$ such that $\delta=1$ recovers the standard RBF-FD method and $\delta=0$ results in a full decoupling of stencils. We provide experimental evidence to support this generalization, and develop an automatic stabilization procedure based on local Lebesgue functions for the stable selection of stencil weights over a wide range of $\delta$ values. We provide an a priori estimate for the speedup of our method over RBF-FD that serves as a good predictor for the true speedup. We apply our method to parabolic partial differential equations with time-dependent inhomogeneous boundary conditions-- Neumann in 2D, and Dirichlet in 3D. Our results show that our method can achieve as high as a 60x speedup in 3D over existing RBF-FD methods in the task of forming differentiation matrices.

==> article.txt <==
The 
Overlapped 
Radial 
Basis 
Function-Finite 
Dierence 
(RBF-FD) 
Method 
for 
the 
Numerical 
Solution 
of 
PDEs 


Varun 
Shankar 


Department 
of 
Mathematics, 
University 
of 
Utah, 
UT, 
USA 


Abstract 


We 
present 
a 
generalization 
of 
the 
RBF-FD 
method 
that 
computes 
RBF-FD 
weights 
in 
nite-sized 
neighborhoods 
around 
the 
centers 
of 
RBF-FD 
stencils 
by 
introducing 
an 
overlap 
parameter 
d 
. 
[0, 
1] 
such 
that 
d 
= 
1 
recovers 
the 
standard 
RBF-FD 
method 
and 
d 
= 
0 
results 
in 
a 
full 
decoupling 
of 
stencils. 
We 
provide 
experimental 
evidence 
to 
support 
this 
generalization, 
and 
develop 
an 
automatic 
stabilization 
procedure 
based 
on 
local 
Lebesgue 
functions 
for 
the 
stable 
selection 
of 
stencil 
weights 
over 
a 
wide 
range 
of 
d 
values. 
We 
provide 
an 
a 
priori 
estimate 
for 
the 
speedup 
of 
our 
method 
over 
RBF-FD 
that 
serves 
as 
a 
good 
predictor 
for 
the 
true 
speedup. 
We 
apply 
our 
method 
to 
parabolic 
partial 
dierential 
equations 
with 
time-dependent 
inhomogenous 
boundary 
conditions{Neumann 
in 
2D, 
and 
Dirichlet 
in 
3D. 
Our 
results 
show 
that 
the 
overlapped 
RBF-FD 
method 
can 
achieve 
as 
high 
as 
a 
60x 
speedup 
in 
3D 
over 
existing 
methods 
in 
the 
task 
of 
forming 
dierentiation 
matrices. 


Keywords: 
Radial 
basis 
function; 
high-order 
method; 
one-sided 
stencil; 
domain 
decomposition; 
meshfree 
method. 


1. 
Introduction 
Radial 
basis 
functions 
(RBFs) 
are 
popular 
building 
blocks 
in 
the 
development 
of 
numerical 
methods 
for 
PDEs. 
RBF 
interpolants 
have 
been 
used 
as 
replacements 
for 
polynomial 
interpolants 
in 
generating 
pseudospectral 
and 


Email 
address: 
vshankar@math.utah.edu 
(Varun 
Shankar) 


Preprint 
submitted 
to 
JCP 
December 
13, 
2016 



nite-dierence 
methods 
[36, 
3, 
8, 
38, 
6, 
40, 
7, 
37]. 
Unlike 
polynomial-based 
collocation 
methods, 
RBF-based 
methods 
can 
naturally 
handle 
irregular 
collocation 
node 
layouts 
and 
therefore 
allow 
for 
high-order 
methods 
on 
irregular 
domains. 
RBF-based 
methods 
are 
also 
increasingly 
used 
for 
the 
solution 
of 
PDEs 
in 
situations 
where 
polynomial 
interpolants 
are 
non-unisolvent, 
like 
the 
sphere 
S2 
[16, 
17, 
20, 
15] 
and 
other 
general 
surfaces 
[30, 
31, 
26, 
34, 
35]. 


Unfortunately, 
interpolation 
matrices 
formed 
from 
the 
standard 
RBF 
basis 
have 
historically 
been 
beset 
by 
ill-conditioning 
[39, 
11]. 
Error 
curves 
for 
both 
RBF 
interpolation 
and 
RBF 
methods 
for 
PDEs 
typically 
level 
off 
as 
the 
number 
of 
nodes 
is 
increased. 
Fortunately, 
this 
phenomenon 
of 
\stagnation" 
or 
\saturation" 
of 
the 
errors 
is 
not 
a 
feature 
of 
the 
approximation 
space 
spanned 
by 
RBFs. 
This 
fact 
has 
been 
used 
to 
develop 
many 
stable 
algorithms 
for 
RBFs 
with 
a 
shape 
parameter, 
most 
applicable 
for 
Gaussian 
RBFs 
[23, 
22, 
12, 
19, 
21], 
at 
a 
cost 
ten 
to 
one 
hundred 
times 
(10{100x) 
that 
of 
standard 
techniques. 
However, 
Flyer 
et 
al. 
[14] 
recently 
demonstrated 
that 
adding 
polynomials 
of 
degree 
upto 
half 
the 
dimension 
of 
the 
RBF 
space 
has 
overcome 
the 
issue 
of 
stagnation 
errors 
without 
signicantly 
increasing 
the 
overall 
cost. 
This 
technique, 
henceforth 
referred 
to 
as 
augmented 
RBF-FD, 
has 
been 
used 
to 
solve 
hyperbolic 
and 
elliptic 
PDEs 
in 
2D 
and 
3D 
domains 
[13, 
2]. 
This 
new 
technique 
has 
made 
the 
use 
of 
RBFs 
without 
shape 
parameters 
feasible 
for 
the 
tasking 
of 
generating 
RBF-generated 
Finite 
Dierence 
(RBF-FD) 
formulae. 


The 
new 
technique 
introduces 
its 
own 
diculties. 
Since 
convergence 
rates 
are 
dictated 
purely 
by 
the 
appended 
polynomial, 
achieving 
high 
orders 
of 
accuracy 
now 
requires 
far 
more 
points 
in 
both 
2D 
and 
3D 
than 
if 
one 
were 
to 
simply 
use 
RBFs. 
For 
instance, 
on 
a 
quasi-uniform 
node 
set, 
a 
5-point 
stencil 
in 
2D 
would 
roughly 
correspond 
to 
a 
second 
order 
method 
with 
standard 
RBF-FD 
[40]; 
however, 
when 
polynomials 
are 
appended, 
a 
12-point 
stencil 
would 
be 
required 
for 
the 
same 
order. 
The 
situation 
is 
exacerbated 
in 
3D, 
with 
a 
30-point 
stencil 
being 
required 
for 
a 
second-order 
method 
when 
polynomials 
are 
appended. 
Even 
GPU-based 
parallel 
implementations 
cannot 
fully 
ameliorate 
the 
increased 
cost 
to 
attain 
a 
specic 
order 
of 
convergence. 
The 
increase 
in 
stencil 
sizes 
necessitates 
that 
fewer 
number 
of 
weights 
be 
computed 
in 
parallel 
if 
one 
wishes 
to 
maximize 
shared 
memory 
occupancy. 


We 
present 
a 
generalization 
of 
the 
augmented 
RBF-FD 
method 
designed 
to 
decrease 
the 
total 
number 
of 
stencils 
for 
a 
given 
node 
set 
and 
stencil 
size. 
Our 


2 



new 
method 
is 
based 
on 
observations 
of 
error 
patterns 
in 
interpolation 
with 
RBFs 
and 
RBFs 
augmented 
with 
polynomials. 
The 
new 
overlapped 
RBFFD 
method 
allows 
for 
a 
large 
reduction 
in 
cost 
in 
computing 
dierentiation 
matrices. 
Further, 
the 
overlapped 
RBF-FD 
method 
allows 
the 
use 
of 
higher-
order 
methods 
for 
only 
a 
slightly 
higher 
total 
cost 
than 
lower-order 
ones 
for 
the 
same 
number 
of 
degrees 
of 
freedom. 


The 
remainder 
of 
the 
paper 
is 
organized 
as 
follows. 
In 
the 
next 
section, 
we 
brie
y 
review 
augmented 
RBF 
interpolation. 
Section 
3 
contains 
a 
numerical 
exploration 
of 
error 
distributions 
in 
global 
approximations 
with 
RBF 
interpolation, 
augmented 
RBF 
interpolation, 
and 
polynomial 
least-squares. 
The 
observations 
from 
this 
section 
are 
used 
in 
Section 
4 
to 
motivate 
the 
development 
of 
the 
overlapped 
RBF-FD 
method. 
To 
stabilize 
the 
method 
against 
poor 
parameter 
choices, 
we 
present 
a 
stabilization 
technique 
based 
on 
loca
l 
Lebesgue 
functions; 
further, 
we 
summarize 
existing 
error 
estimates 
for 
RBF-FD 
methods, 
and 
present 
them 
in 
terms 
of 
familiar 
Sobolev 
seminorms 
and 
the 
local 
Lebesgue 
functions. 
We 
also 
analyze 
the 
complexity 
of 
our 
new 
method 
and 
establish 
asymptotic 
bounds 
for 
its 
speedup 
over 
existing 
methods 
in 
Section 
4. 
We 
describe 
implicit 
time-stepping 
in 
the 
presence 
of 
boundary 
conditions 
in 
section 
5. 
Section 
6 
discusses 
the 
eigenvalue 
stability 
of 
the 
overlapped 
method 
when 
approximating 
the 
Laplacian 
and 
enforcing 
boundary 
conditions. 
In 
section 
7, 
we 
use 
our 
method 
to 
solve 
parabolic 
problems 
in 
2D 
and 
3D, 
and 
discuss 
the 
eect 
of 
overlapping 
on 
both 
convergence 
and 
speedup. 
We 
conclude 
with 
a 
summary 
of 
our 
results 
and 
a 
discussion 
of 
future 
work 
in 
Section 
8. 


2. 
Augmented 
local 
RBF 
interpolation 
Let 
O 
. 
Rd, 
and 
f 
:O 
× 
O 
. 
R 
be 
a 
kernel 
with 
the 
property 
(x, 
y) 
:= 
(kx 
- 
yk) 
for 
x, 
y 
. 

, 
where 
k. 
is 
the 
standard 
Euclidean 
norm 
in 
Rd 
. 
We 
refer 
to 
kernels 
with 
this 
property 
as 
radial 
kernels 
or 
radial 
functions. 


fxkgNGiven 
a 
set 
of 
nodes 
X 
= 
k=1 
. 
O 
and 
a 
continuous 
target 
function 


f 
:O 
. 
R 
sampled 
at 
the 
nodes 
in 
X, 
we 
select 
subsets 
(henceforth 
referred 
to 
as 
stencils) 
fPkgN 
of 
the 
set 
of 
nodes 
X, 
where 
each 
stencil 
Pk 
consists
k=1 


of 
the 
kth 
node 
xk 
and 
its 
n 
- 
1 
nearest 
neighbors, 
where 
n 
<< 
N. 
Further, 
with 
each 
stencil 
Pk, 
we 
also 
track 
an 
index 
set 
Ik 
= 
fI1 
k 
;:::, 
Ik} 
that

n

contains 
the 
global 
indices 
of 
its 
nodes 
in 
the 
set 
X. 
The 
nearest 
neighbors 


3 



are 
typically 
determined 
in 
a 
preprocessing 
step 
using 
a 
data 
structure 
such 
as 
a 
kd-tree. 
In 
[14], 
Flyer 
et 
al. 
demonstrate 
that 
it 
is 
useful 
to 
augment 
the 
RBF 
interpolant 
with 
polynomials, 
with 
the 
polynomial 
space 
possessing 
a 
dimension 
of 
roughly 
n 
2 
. 
We 
adopt 
this 
approach, 
and 
form 
local 
RBF 
interpolants 
on 
each 
stencil 
Pk 
such 
that 


Ik 


nM

k 
di k 


sf 
(x)= 
cj(kx 
- 
xjk)+ 
i 
(x), 
(1) 
j=Ik 
i=1 


1 


where 
superscripts 
index 
the 
stencil 
Pk. 
This 
can 
be 
written 
as 
the 
block 
linear 
system: 


Ak 
	k 
c 
f 


= 
, 
(2)

	T 
0 
d0 


. 
k 
{. 
}|{z. 
^c^k

Ak 


where 
Ak 
is 
the 
RBF 
interpolation 
matrix 
on 
Pk 
and 
	k 
= 
 ik(xj). 
If 
s 
is 
the 
degree 
of 
the 
appended 
polynomial, 
we 
select 
rst 
nd 
s 
so 
that: 


s 
+ 
dn 


= 
, 
(3)

d 
2 


where 
n 
is 
the 
stencil 
size, 
and 
d 
the 
number 
of 
spatial 
dimensions. 
If 
d 
= 
2, 
this 
is 
a 
quadratic 
equation 
for 
s, 
from 
which 
we 
select 
the 
positive 
solution 


..v 
. 


s 
= 
1
2 
4n 
+1 
- 
3 
(rounded 
down 
to 
the 
nearest 
integer). 
For 
n 
= 
36, 
this 
gives 
s 
= 
4, 
and 
M 
=0:5(s 
+ 
1)(s 
+ 
2) 
= 
15. 
Similarly, 
for 
n 
= 
100, 
we 
obtain 
s 
= 
8 
and 
M 
= 
45. 
This 
approach 
allows 
us 
to 
choose 
a 
stencil 
size, 
and 
always 
append 
a 
polynomial 
of 
appropriate 
degree. 


These 
local 
interpolants 
can 
be 
used 
to 
approximate 
functions 
to 
high-order 
algebraic 
accuracy 
determined 
by 
the 
degree 
of 
the 
appended 
polynomial. 
When 
dierentiated, 
this 
local 
interpolation 
approach 
can 
be 
used 
to 
generate 
scattered-node 
nite 
dierence 
(FD) 
formulas, 
known 
in 
the 
literature 
as 


^

RBF-FD; 
this 
will 
be 
explained 
in 
greater 
detail 
in 
Section 
4. 
Ak 
is 
invertible 
if 
the 
node 
set 
X 
is 
unisolvent 
for 
the 
polynomials 
 k; 
this 
is 
a 
consequence 
of 
the 
fact 
that 
the 
augmented 
RBF 
interpolant 
exactly 
reproduces 
the 
appended 
polynomial 
[11]. 
More 
interestingly, 
A^k 
appears 
invertible 
even 
if 
the 
node 
set 
is 
not 
polynomial 
unisolvent 
[14]. 
However, 
this 
latter 
feature 
is 
not 
yet 
fully 
understood. 


4 



In 
[14, 
13, 
2], 
Flyer 
et 
al. 
compare 
interpolation 
with 
local 
RBFs 
to 
polynomial 
least 
squares, 
and 
conclude 
that 
augmented 
RBF 
interpolation 
is 
more 
accurate 
for 
a 
given 
n. 
Further, 
they 
demonstrate 
that 
using 
augmented 
RBFs 
can 
help 
alleviate 
stagnation 
errors. 
They 
also 
note 
that 
convergence 
rates 
now 
depend 
purely 
on 
the 
degree 
of 
the 
appended 
polynomial, 
with 
stencil 
sizes 
only 
dictating 
the 
constant 
in 
front. 
This 
was 
rigorously 
proved 
recently 
by 
Davydov 
and 
Schaback 
[10, 
9]; 
their 
results 
are 
also 
discussed 
further 
in 
Section 
4. 


Before 
we 
present 
the 
overlapped 
RBF-FD 
method, 
we 
attempt 
to 
provide 
some 
further 
insights 
into 
the 
error 
distribution 
in 
augmented 
RBF 
interpolation. 
In 
the 
next 
section, 
we 
compare 
augmented 
RBF 
interpolation 
to 
polynomial 
least 
squares 
by 
exploring 
the 
error 
distribution 
when 
interpolating 
a 
2D 
analog 
of 
the 
Runge 
function. 
The 
results 
from 
this 
section 
are 
used 
to 
motivate 
the 
new 
overlapped 
RBF-FD 
method. 


3. 
Shrinking 
Runge 
Zones 
In 
this 
section, 
we 
explore 
the 
error 
distributions 
for 
global 
approximation 
with 
RBFs, 
augmented 
RBFs, 
and 
polynomial 
least 
squares 
on 
a 
simple 
2D 
test 
case. 
The 
insights 
from 
global 
interpolation 
will 
be 
applicable 
to 
local 
interpolation 
as 
well, 
assuming 
that 
errors 
in 
global 
interpolation 
can 
be 
viewed 
as 
a 
worst-case 
stand-in 
for 
errors 
on 
local 
RBF 
stencils. 
We 
do 
so 
by 
interpolating 
the 
2D 
Runge 
function 
given 
by 
f(x, 
y)= 
1 
, 
with 


1+
(x2+y2) 


(x, 
y) 
. 
[..1, 
1]2; 
we 
set 
. 
= 
1, 
but 
our 
results 
and 
observations 
carry 
to 
higher 
values 
of 
. 
as 
well, 
albeit 
with 
higher 
errors. 
While 
such 
studies 
have 
been 
previously 
performed 
for 
innitely-smooth 
RBFs 
[24], 
our 
focus 
is 
on 
polyharmonic 
splines 
augmented 
with 
polynomials. 
We 
use 
two 
types 
of 
node 
sets 
for 
collocation: 
Cartesian 
and 
Halton 
nodes. 
However, 
we 
always 
evaluate 
all 
approximants 
at 
105 
Cartesian 
nodes. 
This 
large 
number 
of 
evaluation 
nodes 
allows 
us 
to 
resolve 
ne 
features 
in 
the 
error 
distributions. 
We 
use 
the 
heptic 
RBF 
given 
by 
(r)= 
r7 
for 
all 
tests. 
However, 
the 
results 
here 
carry 
over 
to 
the 
other 
polyharmonic 
spline 
RBFs 
with 
larger 
exponents 
of 
r 
leading 
to 
lower 
errors. 


5 



(a) 
(b) 
(c) 
(d) 
(e) 
(f) 
Figure 
1: 
Errors 
in 
global 
approximation 
at 
Cartesian 
nodes. 
The 
columns 
show 
errors 
in 
approximating 
the 
Runge 
function 
with 
polynomial 
least 
squares 
(left), 
RBF 
interpolation 
(center), 
and 
augmented 
RBF 
interpolation 
(right). 
The 
rows 
show 
errors 
for 
increasing 
numbers 
of 
collocation 
nodes. 
Darker 
colors 
indicate 
lower 
errors. 


6 



3.1. 
Cartesian 
nodes 
When 
interpolating 
the 
Runge 
function 
using 
Cartesian 
nodes, 
polynomial 
least 
squares 
is 
known 
to 
be 
useful 
in 
overcoming 
the 
Runge 
phenomenon 
(albeit 
by 
sacricing 
geometric 
convergence) 
[32]. 
On 
the 
other 
hand, 
global 
interpolation 
with 
either 
RBFs 
or 
augmented 
RBFs 
at 
Cartesian 
nodes 
is 
expected 
to 
result 
in 
the 
Runge 
phenomenon. 
We 
interpolate 
the 
Runge 
function 
at 
n 
= 
36 
and 
n 
= 
100 
Cartesian 
nodes. 
The 
results 
of 
this 
test 
are 
shown 
in 
Figure 
1. 


Evaluation 
errors 
decrease 
in 
magnitude 
going 
from 
the 
top 
to 
the 
bottom 
rows 
of 
Figure 
1. 
However, 
the 
error 
distribution 
varies 
across 
columns. 
Figures 
1a 
and 
1d 
show 
that 
the 
error 
is 
relatively 
high 
at 
the 
center 
of 
the 
domain 
when 
using 
polynomial 
least 
squares, 
in 
addition 
to 
being 
high 
at 
the 
edges 
and 
four 
corners 
due 
to 
Runge 
oscillations. 
It 
is 
also 
easy 
to 
see 
darker 
zones 
free 
of 
this 
high 
error, 
especially 
when 
the 
polynomial 
degree 
is 
increased. 
On 
the 
other 
hand, 
Figures 
1b 
and 
1e 
show 
that 
the 
errors 
for 
the 
RBF 
interpolant 
are 
relatively 
high 
mainly 
at 
the 
edges 
and 
corners 
of 
the 
domain. 
Figure 
1b 
shows 
a 
relatively 
small 
dark 
region 
in 
the 
center 
of 
the 
domain 
that 
grows 
in 
area 
as 
n 
is 
increased. 
Increasing 
n 
connes 
large-amplitude 
oscillations 
to 
the 
edges 
of 
the 
domain. 


Augmenting 
the 
RBFs 
with 
the 
same 
polynomial 
degree 
as 
in 
polynomial 
least 
squares 
results 
in 
similar 
error 
distributions. 
This 
can 
be 
seen 
in 
Figures 
1c 
and 
1f, 
with 
the 
former 
showing 
the 
greatest 
improvement. 
Appending 
a 
high 
degree 
polynomial 
to 
the 
RBF 
appears 
to 
darken 
the 
interior 
regions 
of 
the 
domain 
(reducing 
error 
there) 
and 
lighten 
the 
boundary 
regions 
(increasing 
the 
error 
there); 
e.g., 
augmenting 
an 
interpolant 
with 
n 
= 
100 
with 
polynomials 
results 
in 
Figure 
1f, 
which 
has 
a 
darker 
interior 
region 
than 
Figure 
1e 
(RBFs 
without 
polynomials). 


This 
experiment 
indicates 
that 
that 
RBF 
interpolants 
(augmented 
or 
otherwise) 
localize 
the 
errors 
more 
towards 
the 
boundaries 
of 
the 
domain 
than 
polynomial 
least 
squares. 
As 
n 
is 
increased, 
RBF 
interpolation 
(augmented 
or 
otherwise) 
connes 
Runge 
oscillations 
to 
a 
zone 
of 
decreasing 
size 
adjacent 
to 
the 
boundaries. 
Viewing 
the 
errors 
in 
global 
RBF 
interpolation 
as 
a 
worst-case 
stand-in 
for 
per-stencil 
RBF-FD 
errors, 
this 
seems 
to 
imply 
that 
RBF-FD 
weights 
likely 
possess 
good 
approximation 
properties 
in 
some 
nite 
radius 
around 
the 
centers 
of 
each 
stencil, 
especially 
for 
large 
n. 
This 
is 
con


7 



trary 
to 
current 
practice, 
where 
RBF-FD 
weights 
are 
computed 
only 
at 
the 
centers 
of 
stencils 
[18, 
14]. 



(a) 
(b) 
(c) 
(d) 
(e) 
(f) 
Figure 
2: 
Errors 
in 
global 
approximation 
at 
Halton 
nodes 
on 
a 
logarithmic 
scale. 
The 
columns 
show 
errors 
in 
approximating 
the 
Runge 
function 
with 
polynomial 
least 
squares 
(left), 
RBF 
interpolation 
(center), 
and 
augmented 
RBF 
interpolation 
(right). 
The 
rows 
show 
errors 
for 
increasing 
numbers 
of 
collocation 
nodes. 
Darker 
colors 
indicate 
lower 
errors. 


3.2. 
Halton 
nodes 
We 
repeat 
the 
above 
experiment 
using 
Halton 
nodes 
in 
[..1, 
1]2, 
which 
are 
scattered 
quasi-random 
nodes. 
In 
this 
setting, 
the 
errors 
are 
distributed 
over 
several 
orders 
of 
magnitude, 
making 
a 
logarithmic 
scale 
more 
appropriate. 
The 
results 
for 
n 
= 
36 
and 
n 
= 
100 
are 
shown 
in 
Figure 
2. 


8 



The 
patterns 
here 
are 
not 
quite 
as 
clear 
as 
in 
the 
Cartesian 
case, 
but 
it 
is 
nevertheless 
possible 
to 
observe 
some 
trends. 
In 
all 
cases, 
the 
boundary 
errors 
are 
rather 
large, 
especially 
at 
the 
corners. 
The 
number 
of 
dark 
curves 
(corresponding 
to 
very 
low 
error) 
in 
the 
error 
plots 
increases 
for 
larger 
n, 
especially 
for 
RBF 
and 
augmented 
RBF 
interpolation. 
Both 
RBF 
and 
augmented 
RBF 
interpolation 
appear 
to 
produce 
lower 
errors 
in 
the 
interior. 
It 
is 
clear 
that 
node 
placement 
plays 
a 
vital 
role 
in 
controlling 
error 
distribution. 
For 
more 
on 
the 
eect 
of 
node 
placement 
on 
RBF 
approximations, 
we 
refer 
the 
reader 
to 
[13]. 
For 
the 
purposes 
of 
this 
article, 
it 
is 
sucient 
to 
note 
that 
the 
errors 
are 
again 
low 
in 
some 
region 
around 
the 
center. 
It 
is 
possible 
that 
these 
low-error 
regions 
correspond 
to 
specic 
features 
of 
the 
function. 
A 
thorough 
exploration 
of 
such 
low-error 
contours 
will 
likely 
require 
a 
Morse-Smale 
complex 
[28], 
which 
is 
built 
specically 
using 
function 
features 
(such 
as 
saddles, 
sources, 
sinks 
etc.). 
We 
leave 
an 
exploration 
of 
this 
to 
future 
work. 


4. 
Overlapped 
RBF-FD 
Figure 
3: 
Illustration 
of 
the 
eect 
of 
the 
overlap 
parameter 
d 
in 
the 
overlapped 
RBF-FD 
method. 
The 
point 
cloud 
on 
the 
left 
shows 
two 
stencils. 
In 
the 
standard 
RBF-FD 
method 
(d 
= 
1), 
RBF-FD 
weights 
are 
only 
computed 
at 
the 
center 
of 
each 
stencil 
(lled 
circle 
and 
dashed 
empty 
circle) 
and 
discarded 
elsewhere. 
In 
the 
overlapped 
RBF-FD 
method, 
depending 
on 
, 
the 
RBF-FD 
weights 
for 
both 
the 
lled 
circle 
and 
the 
dashed 
empty 
circle 
may 
be 
computed 
by 
the 
same 
thick-line 
stencil, 
and 
the 
dashed-line 
stencil 
may 
not 
be 
used 
(see 
right). 


With 
evidence 
supporting 
the 
accuracy 
of 
global 
(augmented) 
RBF 
interpolation 
in 
a 
region 
surrounding 
the 
center 
of 
the 
domain, 
we 
generate 
the 
following 
hypothesis: 
local 
RBF 
interpolation 
and 
consequently 
RBF-FD 
weights 


9 



. 


x=xk 


x=xk 


x=xk 


km 


(x) 
(5) 
Lkx 
- 
xI

L 

L 

. 


7777777777
. 


may 
be 
of 
reasonable 
accuracy 
in 
a 
region 
around 
the 
center 
of 
each 
RBF-FD 
stencil. 
Leaving 
the 
testing 
of 
this 
hypothesis 
to 
the 
results 
section, 
we 
now 
formulate 
a 
generalization 
of 
the 
RBF-FD 
method 
which 
we 
call 
the 
overlappe
d 
RBF-FD 
method. 
The 
terminology 
\overlapped" 
refers 
to 
the 
extent 
to 
which 
stencils 
are 
overlapped; 
in 
the 
standard 
RBF-FD 
method, 
neighboring 
stencils 
are 
considered 
to 
be 
fully 
overlapped 
in 
that 
all 
weights 
other 
than 
those 
at 
the 
center 
of 
these 
stencils 
are 
discarded. 
In 
the 
new 
method, 
we 
will 
retain 
weights 
in 
some 
ball 
around 
the 
center 
of 
the 
stencil. 


4.1. 
Description 
We 
rst 
describe 
the 
augmented 
RBF-FD 
method 
in 
greater 
detail. 
Let 
X 
= 
fxkgN 
be 
a 
global 
list 
of 
nodes 
on 
the 
domain, 
and 
without 
loss 
of 


k=1 


generality, 
let 
(jx 
- 
yk)= 
kx 
- 
ykm 
, 
which 
is 
the 
polyharmonic 
spline 
(PHS) 
RBF 
of 
order 
m 
(where 
m 
is 
odd). 
Dene 
the 
stencil 
Pk 
to 
be 
the 
set 


containing 
xk 
and 
its 
n..1 
nearest 
neighbors. 
As 
in 
Section 
2, 
let 
I1 
k 
::. 
In
k 
be 
the 
global 
indices 
of 
the 
nodes 
in 
Pk, 
with 
k 
= 
I1 
k 
. 
Now 
consider 
the 
task 
of 
computing 
RBF-FD 
weights 
for 
approximating 
a 
linear 
dierential 
operator 
L 
on 
this 
stencil 
at 
the 
point 
xk 
in 
the 
stencil. 
Following 
[14, 
13], 
this 
can 
be 
written 
as: 


km 


x=xk 


k 
1 


..
. 


k 


Lkx 
- 
xI
1 
(x) 


 M

kn

{z|{z. 


^Wk

Ak 


Bk 


(4) 
Here 
 j(x) 
is 
the 
j-th 
monomial 
corresponding 
to 
the 
multivariate 
total 
degree 
polynomial 
in 
d 
dimensions. 
Partition 
Wk 
as 


. 


T 


W 
;k;W 
 ;k 


=


Wk 


Then, 
W 
;k 
is 
an 
n 
× 
1 
matrix 
of 
RBF-FD 
weights 
for 
the 
corresponding 
node 
j 
in 
the 
stencil. 
W 
 ;k 
can 
be 
safely 
discarded 
[14]. 


The 
overlapped 
RBF-FD 
method 
merely 
involves 
adding 
columns 
to 
the 
right 


k
n 


..
. 


kM

. 


6666666666
. 


= 


7777777775

32

3

. 


 

f 


w

1 


..
. 



n 


1 


..
. 


w

w 


w 


666666666
. 


777777777
. 


)

k 
1

)

kn

(xI

kM

 

::. 


)

kn

...
. 


. 


...
. 


k 


...

. 


. 


(xI1 
.

..
. 


(xI

...
. 


. 


...
. 


..
. 


k 


. 


. 


. 


(xI1 
..
. 


0 


0 


kM

 

::. 


:::

:::

)

k 
1

0

k 


)

1 
(xI

0

)

 

 

km 


km 


k
n 


k
n 


- 
xI

- 
xI

k
n 


kxI

::. 


mkk 
1 


kn

(xI

k 
1 


 

kM

 

kxI

::. 


::. 


::. 


km 


)

) 
)
k 
1 


k 
1 


- 
xI

- 
xI 
1 
(xI 


k 


k 
1

k 
1 


kxI

k
n 


 

k(xIM

kxI

 

666666666
. 


10 



hand 
side 
matrix 
Bk. 
Before 
doing 
so, 
we 
dene 
the 
stencil 
width 
k 
as 


k 
= 
max 
kxk 
- 
xIk 
k;j 
=1, 
. 
. 
. 
, 
n. 
(6)

j

j 


Given 
a 
parameter 
d 
. 
[0, 
1], 
this 
allows 
us 
to 
dene 
the 
stencil 
retention 
distance 
rk 
as 


rk 
= 
(1 
- 
)k. 
(7) 


Here, 
d 
is 
called 
the 
overlap 
parameter. 
The 
parameters 
k 
and 
d 
thus 
effectively 
dene 
a 
stencil 
retention 
ball 
Bk 
of 
radius 
rk 
centered 
at 
each 
node 
xk. 
When 
d 
= 
1, 
the 
ball 
Bk 
collapses 
to 
a 
single 
point{its 
center 
xk. 
Now, 
let 
Rk 
be 
the 
set 
of 
global 
indices 
of 
the 
nodes 
in 
the 
subset 
Bk 
. 
Pk: 


Rk 
= 
fR1
k 
, 
Rk 
2;:::, 
Rk 
g, 
(8)

pk 


where 
1 
= 
pk 
= 
n. 
In 
general, 
Rk 
is 
some 
permutation 
of 
a 
subset 
of 
the 
indices 
of 
the 
nodes 
in 
Pk. 
There 
are 
two 
important 
cases: 
a) 
if 
d 
= 
1, 


Rk 


= 


Ik 


1 


and 
only 


x 
kI1 


lies 
in 
Bk 


(standard 
RBF-FD 
method); 
and 
b) 
if 


d 
= 
0, 
all 
the 
nodes 
xIk 
,j 
=1;:::;n 
lie 
in 
Bk. 


j 


The 
overlapped 
RBF-FD 
method 
modies 
both 
Bk 
and 
Wk 
by 
adding 
columns 
for 
all 
the 
nodes 
within 
Bk 
so 
that 
we 
compute 
RBF-FD 
weights 
at 
all 
nodes 
that 
lie 
within 
the 
retention 
distance 
rk. 
We 
dene 
new 
matrices 
W^
k 
and 
B^
k 
so 
that 


^^^

AkWk 
= 
Bk, 
(9) 


where 


. 


Lk..Lk..xxxxkkII1

1 


. 


km 


km 


::. 


6666666666666
. 


7777777777777
. 


x=x

x=x

1

Rk 


..

.

.. 
. 


Rk 


pk 


.


. 


. 


km 


km

Lkx 
- 
xIk 


n 


::. 
Lkx 
- 
xIk 


n

^

Bk 


=


1 


x=xRk 


x=x

Rk 


pk 


. 


(10) 
L 1 
k 


L 1 
k

(x) 
(x)
::. 


x=x

x=x

1

Rk 


..

.

.. 
. 


Rk 


pk 


.


. 


. 


L k 


M 


L k 


M

(x) 
(x)
::. 


1 


x=xRk 


x=x

Rk 


pk 


11 



^^

Bk 
is 
now 
an 
(n 
+ 
M) 
× 
pk 
matrix, 
where 
1 
= 
pk 
= 
n. 
Wk 
has 
the 
same 


hiT 


^^^W^
;kW^
 ;k 


dimensions 
as 
Bk. 
As 
before, 
partition 
Wk 
as 
Wk 
= 
, 
: 
the 


n 
× 
pk 
matrix 
W^
;k 
now 
contains 
the 
n 
RBF-FD 
weights 
for 
each 
of 
the 
pk 
nodes 
in 
the 
retention 
ball, 
and 
W^
 ;k 
is 
again 
discarded. 
If 
d 
= 
1, 
we 
have 


^^

Bk 
= 
Bk, 
Wk 
= 
Wk, 
and 
we 
recover 
the 
RBF-FD 
method. 
On 
other 
hand, 
^

if 
d 
= 
0, 
Wk 
contains 
weights 
for 
every 
point 
in 
the 
stencil. 
In 
this 
work, 
we 
never 
allow 
the 
value 
of 
d 
= 
0 
as 
this 
always 
appears 
to 
result 
in 
instabilities 
in 
the 
context 
of 
PDEs. 


As 
in 
the 
augmented 
RBF-FD 
method, 
the 
local 
RBF-FD 
weights 
are 
stored 
in 
the 
rows 
of 
a 
global 
sparse 
dierentiation 
matrix 
L 
using 
the 
stencil 
index 
sets 
Ik 
. 
More 
specically, 
we 
have 


^

LR= 
W 
;k;i 
=1;:::;pk;j 
=1, 
. 
. 
. 
, 
n. 
(11)

ki

;I

kj

j;i 


As 
presented 
thus 
far, 
the 
overlapped 
RBF-FD 
method 
generates 
multiple 
candidate 
sets 
of 
entries 
for 
the 
rows 
in 
L 
that 
are 
shared 
across 
stencils. 
To 
only 
generate 
a 
single 
set 
of 
entries 
per 
row 
of 
L, 
we 
simply 
require 
that 
weights 
computed 
for 
any 
node 
xk 
never 
be 
recomputed 
again 
by 
some 
other 
stencil 
Pi, 
i 
6The 
immediate 
consequence 
of 
this 
approach 
is 
that 


= 
k. 
the 
order 
in 
which 
the 
nodes 
are 
traversed 
determines 
the 
RBF-FD 
weights 
assigned 
to 
a 
node 
and 
its 
stencil 
constituents. 
Our 
experiments 
indicate 
that 
this 
is 
not 
detrimental 
to 
the 
solution 
of 
PDEs. 
A 
second 
consequence 
of 
the 
requirement 
not 
to 
repeat 
weight 
computations 
is 
that 
the 
overlapped 
RBF-FD 
method 
uses 
fewer 
than 
N 
stencils 
for 
N 
global 
nodes. 
In 
other 
words, 
if 
Nd 
is 
the 
number 
of 
stencils 
in 
the 
overlapped 
method, 
Nd 
<N. 


4.2. 
Local 
Lebesgue 
functions 
for 
error 
estimation 
and 
improved 
stabilty 
Up 
to 
this 
point, 
we 
have 
made 
no 
mention 
of 
the 
formal 
errors 
or 
stability 
of 
our 
technique. 
Based 
on 
Figure 
1, 
one 
could 
anticipate 
that 
very 
small 
values 
of 
d 
could 
cause 
Bk 
to 
encompass 
nodes 
in 
the 
\Runge 
zone"; 
in 
the 
context 
of 
RBF-FD 
stencils, 
this 
means 
that 
we 
may 
compute 
weights 
that 
result 
in 
both 
high 
errors 
and 
numerical 
instability. 
This 
instability 
manifests 
as 
spurious 
eigenvalues 
in 
the 
spectrum 
of 
the 
dierentiation 
matrix. 
For 
this 
article, 
this 
means 
that 
when 
approximating 
the 
Laplacian 
L= 
, 
the 
dierentiation 
matrix 
L 
may 
have 
eigenvalues 
with 
positive 
real 
parts. 
The 
goal 
of 
this 
section 
is 
twofold: 
rst, 
to 
make 
the 
overlapped 
RBF-FD 
method 


12 



more 
robust 
for 
poor 
choices 
of 
; 
and 
second, 
to 
discuss 
the 
errors 
associated 
with 
the 
overlapped 
RBF-FD 
method. 


4.2.1. 
Improving 
stability 
While 
it 
is 
not 
practical 
to 
require 
stability 
for 
all 
values 
of 
, 
we 
will 
nevertheless 
present 
an 
approach 
that 
appears 
to 
improve 
stability 
for 
d 
= 
0:2. 
We 
caution 
against 
selecting 
< 
0:2 
in 
general. 


To 
aid 
the 
discussion, 
consider 
the 
Lagrange 
form 
of 
the 
augmented 
RBF 
interpolant. 
Given 
a 
function 
f 
that 
we 
wish 
to 
approximate 
on 
the 
node 
set 
X, 
we 
now 
write 
the 
augmented 
RBF 
interpolant 
on 
the 
stencil 
Pk 
as: 


n

s 


k(x)= 
`jk(x)fI

k
j 


, 


(12) 
j=1 


where 
`k
j 
(x) 
are 
the 
local 
Lagrange 
functions 
or 
cardinal 
functions 
on 
the 


stencil 
Pk, 
and 
fIj 
are 
samples 
of 
f 
on 
the 
stencil 
Pk 
at 
the 
nodes 
xI

k
j 


. 


The 
cardinal 
functions 
have 
the 
Kronecker 
delta 
property: 
`k
j 
(xI

kj

) 
= 
1, 
zero 


elsewhere. 
The 
derivatives 
of 
the 
local 
Lagrange 
functions 
give 
the 
RBFFD 
weights 
on 
this 
stencil 
[40], 
and 
their 
integrals 
can 
be 
used 
to 
generate 
quadrature 
rules 
[25]. 
Unlike 
in 
[25], 
our 
goal 
is 
not 
to 
use 
the 
local 
Lagrange 
functions 
as 
approximants, 
but 
rather 
to 
use 
them 
to 
develop 
a 
stabilization 
procedure. 


Without 
explicitly 
computing 
`k
j 
, 
we 
can 
use 
it 
to 
dene 
the 
local 
Lebesgue 
function 
k(x) 
for 
the 
stencil 
Pk 
as 


n

k(x)= 
j`k(x)j. 
(13)

j 
j=1 


We 
will 
use 
an 
analogue 
of 
the 
local 
Lebesgue 
function 
to 
help 
develop 
a 
stability 
indicator 
and 
stabilization 
procedure 
for 
the 
overlapped 
RBF-FD 
method. 
Consider 
applying 
a 
linear 
dierential 
operator 
L 
to 
the 
Lagrange 
form 
of 
the 
augmented 
RBF 
interpolant 
on 
the 
stencil 
Pk: 


n

Ls 
k(x)= 
L`jk(x) 
fI

k
j 


. 
(14) 


j=1 


13 



Written 
in 
this 
form, 
the 
quantities 
L`k
j 
(x) 
are 
the 
entries 
of 
the 
matrix 
W^


k 


^

arising 
from 
partition 
Wk 
in 
(9). 
We 
can 
now 
dene 
an 
analogue 
to 
the 
Lebesgue 
function 
that 
corresponds 
to 
the 
dierential 
operator 
L. 
We 
label 
this 
the 
local 
L-Lebesgue 
function, 
denoted 
by 
k 


L; 
it 
is 
given 
explicitly 
by 


n

k 


L(x)= 
jL`k(x)j. 
(15)

j 
j=1 


We 
evaluate 
k 


L 
on 
the 
stencil 
Pk 


= 
fxI
indicator 
corresponding 
to 
the 
operator 
L. 


kj

gnj=1 
to 
obtain 
a 
pointwise 
stability 


More 
specically, 
we 
compute 


RBF-FD 
weights 
for 
L 
at 
the 
point 
xI

kj

using 
the 
stencil 
Pk 
only 
if 


k 


L(xI

kj

) 
= 
k 


L(xk), 


(16) 
where 
xk 
is 
the 
node 
closest 
to 
the 
centroid 
of 
Pk. 
If 
this 
condition 
is 
not 


satised, 
the 
RBF-FD 
weights 
for 
the 
node 
xI

kj

will 
be 
computed 
using 
a 


dierent 
stencil 
Pi, 
i 
6While 
we 
considered 
other 
possibilities 
for 
stability 


= 
k. 
indicators 
such 
as 
the 
native 
space 
norm 
of 
the 
interpolant 
[4], 
this 
indicator 
appears 
to 
be 
the 
most 
robust 
in 
the 
context 
of 
the 
overlapped 
method. 


Using 
the 
fact 
that 
derivatives 
of 
the 
local 
Lagrange 
functions 
are 
the 
RBFFD 
weights, 
we 
have 
the 
following 
relation: 


n

k 


L(xI

kj

)= 


W 
;k

| 
^

ij 


j, 


(17) 
i=1 


that 
is, 
the 
`1 
norm 
of 
the 
j-th 
column 
of 
the 
matrix 
W^
;k 
gives 
the 
j-th 
local 


Lebesgue 
function 
evaluated 
at 
xI

k
j 


. 


The 
L-Lebesgue 
function 
can 
thus 
be 


computed 
for 
O(n) 
operations 
on 
an 
n 
point 
stencil, 
for 
a 
total 
cost 
of 
O(nN) 
for 
Nd 
stencils. 
We 
now 
explain 
the 
connection 
between 
k 


L 
and 
eigenvalue 
stability 
of 
the 
dierentiation 
matrix 
L. 
First 
we 
dene 
the 
vector 
wk;j 
as: 
hiT 


k;j 
W 
;k 
W 
;k 
W 
;k

^^^

w= 
, 
;:::, 
, 
(18)

1j 
2j 
nj 


W^
;k

the 
contents 
of 
the 
j-th 
column 
of 
. 
Now, 
by 
denition, 
the 
rows 
of 
the 
dierentiation 
matrix 
L 
contain 
the 
RBF-FD 
weights. 
Assume 
without 
loss 
of 
generality 
that 
the 
k-th 
row 
of 
L 
contains 
the 
vector 
wk;1 
distributed 


14 



through 
its 
columns, 
interspersed 
with 
zeros. 
Recall 
that 
for 
the 
k-th 
row, 
the 
radius 
of 
the 
k-th 
Gerschgorin 
disk 
is 
given 
by 
the 
sum 
of 
the 
o-diagonal 
elements 
of 
the 
k-th 
row: 


jLkjj;j 
=1, 
. 
. 
. 
, 
N. 
(19)

gk 
= 


=k 


Most 
of 
the 
row 
entries 
are 
zero, 
with 
the 
only 
non-zero 
entries 
being 
the 
RBF-FD 
weights 
for 
that 
row. 
In 
other 
words, 


W 
;k

gk 
= 
kwk;1k1 
..| 
^j, 
(20)

11 


assuming 
without 
loss 
of 
generality 
that 
the 
diagonal 
element 
of 
the 
k-th 
row 


W 
;k

is 
given 
by 
| 
^j. 
But 
this 
in 
turn 
is 
simply 


11 


j

k=. 
gkL

W 
;k

(xk) 
..| 
^j, 
(21)

11 


^k)j..j= 
. 
L

i.e., 
the 
radius 
of 
the 
k-th 
Gershgorin 
disk 
depends 
linearly 
on 
the 
local 
L-
Lebesgue 
function. 
From 
the 
Gershgorin 
circle 
theorem, 
we 
know 
that 
the 
eigenvalues 
of 
L 
are 
contained 
within 
the 
union 
of 
all 
Gerschgorin 
disks 
of 


L. 
If 
. 
is 
an 
eigenvalue 
of 
L, 
we 
have 
j. 
- 
Lkkj= 
gk, 
(22) 
W 
;k 


W 
;k

(xk) 
..| 
^

11 


j. 
(23)


=


11 


k..IfL

L

L

W 
;k

^

(xk) 
< 
11 
= 
0, 
we 
have 
. 
. 
[..k 
(xk), 
k 
;k

(xk)+2 
W^

]. 
(24)


11 


k..L

A 
sucient 
condition 
for 
eigenvalues 
with 
non-positive 
real 
parts 
is 
then: 


W 
;k

2^
11 


(xk), 
(25) 


kk- 
()x;kL

L

kL

W 
;k 
W 
;k

^^

assuming 
that 
the 
weights 
are 
real. 
On 
the 
other 
hand, 
if 
0 
<<

11 
11 


(xk), 
we 
have 


W 
;k

. 
. 
[2 
^
11 


(xk)], 
(26) 


which 
is 
not 
useful 
in 
generating 
a 
suciency 
condition. 
In 
general, 
the 
approach 
given 
by 
(16) 
works 
regardless 
of 
whether 
the 
weights 
are 
negative 


15 



by 
selecting 
weights 
that 
produce 
smaller 
values 
of 
k 


L(xk) 
than 
if 
no 
stabilization 
had 
been 
used. 
The 
eect 
of 
stabilization 
is 
shown 
in 
Section 
6. 
In 
general, 
k 


L(x) 
depends 
on 
the 
stencil 
node 
set 
and 
the 
operator 
being 
approximated. 
In 
practice, 
we 
nd 
that 
for 
reasonably 
distributed 
node 
sets 
(quasi-uniform 
or 
Halton), 
and 
reasonable 
values 
of 
d 
that 
do 
not 
extend 
the 
retention 
balls 
Bk 
into 
the 
Runge 
zones, 
the 
overlapped 
RBF-FD 
method 
produces 
a 
discrete 
Laplacian 
L 
whose 
eigenvalues 
have 
negative 
real 
parts 
and 
relatively 
small 
non-zero 
imaginary 
parts 
if 
augmented 
RBF-FD 
does 
the 
same. 
We 
leave 
a 
detailed 
exploration 
of 
eigenvalue 
stability 
in 
both 
augmented 
RBF-FD 
and 
overlapped 
RBF-FD 
for 
future 
work. 


4.2.2. 
Error 
Estimates 
We 
now 
present 
error 
estimates 
for 
the 
augmented 
RBF-FD 
method 
that 
also 
apply 
to 
the 
overlapped 
method. 
The 
following 
discussion 
summarizes 
the 
numerical 
dierentiation 
error 
estimates 
developed 
by 
Davydov 
and 
Sch-
aback 
[10, 
9], 
adapted 
to 
our 
notation. 
These 
estimates 
also 
involve 
the 
local 
L-Lebesgue 
functions. 


Let 
O 
be 
the 
domain 
where 
we 
are 
approximating 
the 
dierential 
operator 


N

 


L. 
Further, 
partition 
O 
into 
Nd 
sub-domains 

k 
sothatO 
= 

k, 
where 
k=1 
each 

k 
is 
the 
convex 
hull 
of 
the 
stencil 
Pk. 
The 
Sobolev 
space 
W 
r;p(
k) 
is 
given 
by: 


W 
r;p(
k)= 
ff 
. 
Lp(
k): 
Df 
. 
Lp(
) 
8jj= 
rg, 
(27) 


i.e., 
loosely 
speaking, 
the 
set 
of 
all 
functions 
on 

k 
whose 
mixed 
partial 
derivatives 
exist 
up 
to 
some 
order 
r 
and 
have 
some 
nite 
Lp 
norm. 
We 
dene 
the 
Sobolev 
8 
norm 
to 
be 


kfkW 
r;1(
k) 
:= 
max 
kDfkL1(
k), 
(28) 


jjr 


Let 
Cr;
(
k) 
denote 
the 
Holder 
space 
consisting 
of 
all 
r 
times 
continuously 
dierentiable 
functions 
f 
on 

k 
such 
that 
kDfk. 
< 
8 
for 
the 
multi-index 
a 
. 
Zd 


+ 
with 
j| 
= 
r. 
Here, 
the 
seminorm 
k:k. 
is 
dened 
for 
some 
function 
g 
as 
jg(x) 
- 
g(y)j

kgk. 
:= 
sup 
, 
(29) 
x6kx 
- 
yk2 
. 


=y 


16 



for 
x, 
y 
. 

k. 
This 
is 
a 
seminorm 
on 
C0;
(
)k). 
If 
f 
and 
its 
derivatives 
up 
to 
order 
r 
are 
bounded 
on 

k, 
we 
dene 
the 
semi-norm 


kfkCr;. 
:= 
max 
kDfk
. 
(30) 


jj=r 


If 

k 
has 
a 
C1 
boundary, 
we 
can 
use 
Morrey's 
inequality 
on 
the 
right 
hand 
side 
to 
convert 
k:k
to 
a 
more 
familiar 
Sobolev 
(semi)norm: 


kfkCr;. 
= 
T 
max 
kDfkW 
1;1(
k), 
(31) 


jj=r 


where 
T 
is 
some 
constant. 
We 
can 
now 
use 
these 
denitions 
to 
rewrite 
Eq. 


(13) 
from 
[9]. 
Let 
xk 
. 

k 
be 
a 
point 
in 
the 
node 
set 
X 
at 
which 
we 
wish 
to 
approximate 
Lf, 
where 
L 
is 
some 
linear 
dierential 
operator. 
Assuming 
xk 
is 
one 
of 
the 
nodes 
in 
the 
stencil 
Pk, 
denote 
it 
now 
as 
the 
point 
xIk 
, 
where 
j 


Ij
k 
= 
k. 
With 
this 
notation, 
we 
can 
now 
select 
the 
appropriate 
weights 
from 
the 
matrix 
W^
;k 
to 
approximate 
L 
using 
the 
vector 
wk;j 
dened 
in 
Section 


4.2.1. 
We 
write 
the 
error 
estimate 
as 
n

s 


k;j 


i 


fIk 


i 


= 
k 


L(xIk 
)T 
max 
kDfkW 
1;1(
k)

j 


Lf(xIk 
) 
- 


j 


w


h(xIk 
) 
, 
(32)

j

jj=s 


i=1 


where 
f 
. 
W 
s;1(
k), 
and 
h(x) 
= 
max 
kx 
- 
xIk 
k2. 
This 
estimate 
assumes 


j

j 


that 
the 
local 
RBF 
approximation 
is 
exact 
for 
polynomials 
of 
degree 
s 
= 
m, 
where 
m 
is 
the 
order 
of 
the 
polyharmonic 
spline; 
polynomial 
reproduction 
is 
enforced 
by 
augmenting 
the 
polyharmonic 
spline 
RBF 
with 
polynomials 
of 
degree 
s 
[11, 
39, 
14, 
13, 
2]). 
For 
an 
estimate 
on 
the 
error 
of 
approximating 
L 
of 
order 
. 
with 
an 
RBF 
augmented 
with 
a 
polynomial 
of 
degree 
s, 
we 
present 
a 
slightly 
modied 
version 
of 
Eq. 
19 
from 
[9]: 


n

s+1... 


k;j 


i 


fIk 


i 


kDfkW 
1;1(
k)

Lf(xIk 
) 
- 


j 


w


= 
P 
(xIk 


j 


) 
max 


h(xIk 
) 
, 
(33)

j

jj=s 


i=1 


where 
P 
(x) 
is 
some 
growth 
function 
involving 
k 


L(x), 
and 
f 
. 
W 
s;1(
k). 
This 
is 
a 
local 
estimate 
depending 
on 
the 
smoothness 
of 
f 
within 

k; 
this 
emphasizes 
the 
local 
nature 
of 
the 
RBF-FD 
method 
and 
its 
potential 
advantages 
in 
dealing 
with 
functions 
of 
limited 
smoothness. 
This 
estimate 
has 
a 
similar 
structure 
to 
the 
standard 
error 
estimates 
for 
polynomial 
dierentiation. 
While 
the 
above 
estimate 
requires 
kfkW 
1;1(
k), 
this 
quantity 
can 
be 


17 



converted 
to 
kfkW 
1;1(
) 
under 
some 
mild 
conditions 
if 
the 
local 
norm 
of 
the 
function 
is 
not 
known; 
for 
example, 
see 
[33]. 


In 
both 
these 
error 
estimates, 
the 
local 
L-Lebesgue 
function 
k 


L 
determines 
how 
the 
error 
is 
distributed 
as 
a 
function 
of 
node 
placement. 
Smaller 
values 
of 
k 


L(x) 
can 
result 
in 
smaller 
approximation 
errors 
for 
a 
xed 
node 
spacing. 
Thus, 
our 
proposed 
stabilization 
approach 
also 
has 
the 
potential 
to 
reduce 
pointwise 
approximation 
errors. 
It 
also 
follows 
that 
that 
the 
local 
L-Lebesgue 
function 
could 
potentially 
be 
used 
to 
place 
stencil 
nodes 
in 
a 
way 
as 
to 
reduce 
errors 
in 
RBF-FD 
methods 
in 
general. 
We 
do 
not 
explore 
this 
approach 
here. 


4.3. 
Estimating 
speedup 
with 
complexity 
analysis 
In 
this 
section, 
we 
compare 
the 
computational 
complexity 
of 
stable 
algorithms, 
augmented 
RBF-FD 
and 
overlapped 
RBF-FD. 
We 
will 
then 
use 
this 
comparison 
to 
estimate 
the 
theoretical 
speedup 
of 
our 
method 
over 
augmented 
RBF-FD 
as 
a 
function 
of 
the 
overlap 
parameter 
. 
For 
the 
purposes 
of 
this 
analysis, 
we 
ignore 
accuracy 
considerations. 
The 
results 
section 
will 
discuss 
the 
tradeos 
between 
speedup 
and 
accuracy. 


The 
standard 
RBF-FD 
method 
involves 
the 
following 
operations 
per 
stencil: 
a) 
one 
matrix 
decomposition 
of 
cost 
O(n3), 
and 
b) 
one 
back-substitution 
of 
cost 
O(n2). 
For 
N 
nodes 
(and 
therefore 
N 
stencils), 
the 
total 
cost 
is 
therefore 
C1 
= 
O 
(Nn2(n 
+ 
1)). 
Stable 
algorithms 
typically 
incur 
a 
cost 
of 
10 
- 
100 
times 
that 
of 
the 
standard 
unaugmented 
RBF-FD 
method. 
Using 
the 
lower 
end 
of 
that 
estimate, 
the 
cost 
of 
stable 
algorithms 
scales 
as 
C2 
= 
O 
(10Nn2(n 
+ 
1)). 


In 
contrast, 
the 
augmented 
RBF-FD 
method 
involves 
the 
following 
operations 
per 
stencil: 
a) 
one 
matrix 
decomposition 
of 
cost 
O((n+M)3), 
and 
b) 
one 
back-substitution 
of 
cost 
O((n+M)2). 
Since 
the 
augmented 
RBF-FD 
method 
also 
uses 
N 
stencils 
for 
N 
nodes, 
its 
total 
cost 
is 
C3 
= 
O 
(N(n 
+ 
M)2(n 
+ 
M 
+ 
1)). 
Dropping 
the 
O 
notation, 
we 
have 
the 
speedup 
as 


C2 
10n2(n 
+ 
1) 


= 
. 
(34)

C3 
(n 
+ 
M)2(n 
+ 
M 
+ 
1) 


The 
break-even 
point 
is 
obtained 
by 
setting 
C2 
= 
C3. 
This 
gives 
us 
the 
following 
cubic 
equation 
in 
M: 


M3 
+ 
M2(3n 
+ 
1) 
+ 
Mn(3n 
+ 
2) 
- 
9n 
2(n 
+1) 
= 
0. 
(35) 


18 



In 
general, 
real-valued 
solutions 
M(n) 
to 
the 
cubic 
equation 
are 
well-approximated 
by 
M 
˜ 
n 
+ 
a, 
where 
a 
is 
some 
small 
integer. 
The 
augmented 
RBF-FD 
method 
is 
therefore 
as 
a 
stable 
algorithm 
only 
if 
M 
˜ 
n, 
and 
if 
we 
assume 
that 
a 
stable 
algorithm 
costs 
only 
10x 
as 
much 
as 
the 
standard 
method. 
However, 
in 
practical 
scenarios, 
M 
. 
n 
2 
[14, 
13, 
2]. 
This 
implies 
that 
augmented 
RBF-FD 
is 
always 
faster 
than 
a 
stable 
algorithm, 
though 
this 
discussion 
ignores 
the 
relative 
accuracy 
per 
degree 
of 
freedom 
for 
these 
two 
methods. 


The 
overlapped 
RBF-FD 
method 
incurs 
a 
greater 
cost 
per 
stencil 
than 
the 
augmented 
RBF-FD 
method. 
We 
account 
for 
this 
cost 
as 
follows. 
For 
stencil, 
we 
still 
have 
only 
one 
matrix 
decomposition 
of 
cost 
O((n 
+ 
M)3). 
However, 
we 
now 
have 
more 
back-substitutions. 
Assume 
that 
p1 
= 
p2 
= 
::. 
= 
pNd 
= 
p. 
Let 
q 
= 

p 
be 
the 
number 
of 
nodes 
(per 
stencil) 
retained 
after 
L-Lebesgue 
stabilization, 
where 
. 
= 
1. 
On 
average, 
we 
thus 
have 
q 
back-substitutions 
per 
stencil, 
for 
a 
cost 
O(q(n 
+ 
M)2). 


While 
this 
seems 
costlier 
than 
augmented 
RBF-FD, 
recall 
that 
the 
overlapped 
RBF-FD 
method 
also 
uses 
a 
smaller 
number 
of 
stencils 
than 
augmented 
RBF-FD, 
i.e., 
Nd 
<N 
stencils 
for 
N 
nodes. 
Thus, 
the 
total 
computational 
cost 
of 
our 
method 
is 
C4 
= 
O 
(N(n 
+ 
M)2(n 
+ 
M 
+ 
q)). 
To 
see 
the 
eect 
of 
, 
n, 
and 
Nd 
on 
cost, 
we 
dene 
the 
speedup 
factor 
. 
to 
be 


C3 
N(n 
+ 
M 
+ 
1) 


. 
= 
(, 
n, 
N, 
N)= 
C 
= 
, 
(36)

C4 
N(n 
+ 
M 
+ 
q)
where 
C 
is 
a 
dimension-dependent 
quantity. 
We 
must 
now 
estimate 
q, 
p 
and 
N, 
all 
of 
which 
are 
dimension-dependent 
integer 
quantities. 
To 
estimate 
p 
in 
2D, 
let 
. 
be 
the 
average 
stencil 
width 
of 
a 
stencil 
with 
n 
nodes. 
Then, 
we 
can 
dene 
the 
average 
stencil 
area 
to 
be 


a 
= 
2 
. 
(37) 


Let 
the 
ll 
distance 
be 
h. 
Assuming 
quasi-uniformity 
so 
that 
the 
stencil 
ll 


distance 
is 
equal 
to 
the 
global 
ll 
distance, 
we 
have 
h 
= 
n
a 
. 
Further, 
given 
the 
parameter 
, 
we 
can 
compute 
the 
average 
retention 
ball 
area 
as 


ad 
= 
r2 
= 
(1 
- 
)22 
, 
(38) 


where 
r 
is 
the 
average 
retention 
distance. 
Assuming 
that 
the 
ll 
distance 
in 
the 
retention 
ball 
equals 
the 
ll 
distance 
in 
the 
entire 
stencil, 
we 
have 


. 
. 
ad 
= 
a 
, 
(39) 
p 
n 


19 



which 
gives 
us 
the 
relationship 
p 
= 
(1 
- 
)2n. 
In 
3D, 
a 
similar 
argument 
gives 
us 
p..= 
(1 
- 
)3n. 
Since 
this 
formula 
gives 
us 
p 
= 
0 
when 
d 
= 
1, 
we 
use 
p 
= 
max 
(1 
- 
)dn, 
1 
to 
allow 
us 
use 
d 
= 
1 
freely 
in 
our 
descriptions 
and 
results. 


To 
estimate 
N, 
we 
note 
that 
we 
are 
given 
N 
nodes 
to 
distribute 
among 
Nd 
stencils 
so 
that 
there 
are 
only 
q 
= 

p 
weights 
computed 
per 
stencil. 
This 
implies 
that 
Nd 
= 
N
q 
. 
Assume 
that 
. 
= 
1. 
Consequently, 
we 
have 
the 
following 
observations: 


1. 
When 
d 
= 
1, 
q 
= 
1, 
and 
Nd 
= 
N. 
This 
is 
the 
standard 
(augmented) 
RBF-FD 
case. 
2. 
When 
d 
= 
0, 
q 
= 
n 
and 
Nd 
= 
N
n 
. 
This 
is 
the 
other 
limiting 
case. 
3. 
When 
d 
=0:5 
in 
2D, 
q 
= 
max 
(0:25n, 
1) 
= 
0:25n, 
n 
= 
4. 
Then, 
Nd 
= 
N 
=4N 
. 
This 
is 
less 
than 
N 
for 
all 
practical 
values 
of 
n.
0:25nn 


4. 
When 
d 
=0:5 
in 
3D, 
q 
=0:125n. 
Then, 
Nd 
=8N
n 
, 
which 
is 
again 
less 
than 
N 
for 
all 
practical 
values 
of 
n. 
Plugging 
the 
denition 
of 
Nd 
back 
into 
the 
denition 
of 
, 
we 
have 


C3 
N(n 
+ 
m 
+ 
1) 


. 
= 
C 
= 
C, 
(40)

C4 
N(n 
+ 
M 
+ 
q)

q(n 
+ 
M 
+ 
1) 


=. 
. 
= 
C. 
(41)

(n 
+ 
M 
+ 
q) 


Setting 
p 
= 
max 
(1 
- 
)dn, 
1 
in 
d 
dimensions, 
and 
q 
= 

p, 
we 
have 


max 
(1 
- 
)dn, 
1(n 
+ 
M 
+ 
1) 


. 
= 
C. 
. 
(42) 


n 
+ 
M 
+ 
. 
max 
((1 
- 
)dn, 
1) 


This 
asymptotic 
estimate 
shows 
that 
the 
theoretical 
speedup 
is 
independent 
of 
N. 
If 
we 
use 
the 
overlapping 
technique 
in 
the 
context 
of 
unaugmented 
RBF-FD, 
the 
speedup 
factor 
is 


^max 
(1 
- 
)dn, 
1(n 
+ 
1) 


. 
= 
C. 
, 
(43) 


n 
+ 
. 
max 
((1 
- 
)dn, 
1) 


which 
is 
obtained 
by 
setting 
M 
= 
0 
in 
all 
our 
complexity 
estimates. 
In 
general, 
the 
value 
of 
. 
is 
dependent 
on 
the 
exact 
node 
distribution, 
stencil 
size, 
and 
chosen 
RBF, 
and 
is 
dicult 
to 
estimate 
a 
priori. 
For 
large 
stencil 
sizes, 
stabilization 
is 
unnecessary 
across 
a 
wide 
range 
of 
d 
values, 
implying 
that 
. 
= 
1 
in 
those 
cases. 


20 



4.4. 
Estimating 
the 
overlap 
parameter 
d 
While 
d 
can 
be 
treated 
as 
an 
input 
to 
our 
method, 
it 
can 
also 
be 
estimated 
from 
the 
formula 
for 
p, 
the 
number 
of 
nodes 
one 
wishes 
to 
retain 
per 
stencil. 


Recall 
that 
we 
have 
p 
= 
max 
(1 
- 
)dn, 
1 
in 
d 
dimensions. 
Assume 
p 
= 
tn, 
where 
t 
= 
1. 
Dropping 
the 
max 
notation 
for 
convenience, 
we 
have 
a 
simple 
polynomial 
equation: 
(1 
- 
)d 
n 
= 
t. 
Since 
d 
is 
always 
positive, 
real 
and 
never 


pdgreater 
than 
1, 
we 
have 
d 
=1 
- 
t. 
Thus, 
if 
we 
know 
the 
fraction 
of 
the 
nodes 
we 
wish 
to 
retain 
per 
stencil, 
we 
can 
compute 
. 
Another 
possibility 
is 
to 
eliminate 
d 
from 
the 
algorithm 
entirely, 
and 
use 
the 
local 
L-Lebesgue 
functions 
in 
a 
greedy 
algorithm 
to 
decide 
which 
weights 
to 
retain 
for 
each 
stencil. 
We 
leave 
this 
approach 
for 
future 
work. 


5. 
Time-Stepping 
Our 
focus 
is 
on 
the 
forced 
heat 
equation. 
The 
goal 
is 
to 
nd 
a 
function 
c(x;t) 
that 
satises 
the 
diusion 
equation 


@c 


= 
c 
+ 
f, 
(44)

@t 


on 
some 
domain 

, 
where 
f(x;t) 
is 
some 
source 
term, 
. 
is 
the 
diusion 
coecient, 
and 
. 
is 
the 
Laplacian. 
c(x;t) 
also 
satises 
boundary 
conditions 
on 
the 
domain 
boundary 
@O 
of 
the 
form 


Bc 
= 
g(x;t), 
x 
. 
@
, 
(45) 


where 
B 
is 
some 
(linear) 
boundary 
condition 
operator. 
For 
Dirichlet 
boundary 
conditions, 
we 
have 
B 
= 
I, 
the 
identity 
operator; 
for 
Neumann 
boundary 
conditions, 
we 
have 
B 
= 
. 
@@c 
n 
, 
where 
n 
is 
the 
unit 
outward 
normal 
on 
@
. 


We 
use 
a 
method-of-lines 
approach 
to 
time 
discretization,i.e., 
we 
rst 
approximate 
the 
spatial 
dierential 
operators 
(including 
the 
boundary 
operators) 
with 
overlapped 
augmented 
RBF-FD, 
then 
time-step 
the 
resulting 
set 
of 
ordinary 
dierential 
equations 
(ODEs) 
using 
an 
implicit 
time-stepping 
scheme. 
For 
this 
article, 
we 
use 
the 
Backward 
Dierence 
Formula 
of 
Order 
4 
(BDF4) 
[1]. 
High-order 
BDF 
methods 
require 
bootstrapping 
with 
either 
lower-order 
BDF 
methods, 
or 
Runge-Kutta 
methods. 
We 
use 
the 
former 
approach 
here. 


21 



We 
now 
describe 
our 
method 
of 
lines 
formulation. 
Without 
loss 
of 
generality, 
consider 
discretizing 
(44) 
and 
(45) 
using 
the 
Backward 
Euler 
time 
integrator. 
Let 
X 
=[Xi;Xb]T 
be 
the 
same 
of 
nodes 
on 
the 
domain, 
with 
Xi 
being 
the 
set 
of 
interior 
nodes, 
and 
Xb 
the 
nodes 
on 
the 
boundary. 
Further, 
let 
Ni 
be 
the 
number 
of 
interior 
points, 
and 
Nb 
the 
number 
of 
boundary 
points, 
with 
the 
total 
number 
of 
points 
being 
N 
= 
Ni 
+ 
Nb. 
We 
partition 
the 
N 
× 
N 
discrete 
Laplacian 
L 
into 
the 
following 
4 
blocks: 


Lii 
Lib

L 
= 
. 
(46)
Lbi 
Lbb 


The 
blocks 
on 
the 
rst 
row 
correspond 
to 
dierentiation 
in 
the 
interior, 
and 
the 
blocks 
on 
the 
second 
row 
correspond 
to 
dierentiation 
on 
the 
boundary. 
However, 
since 
we 
must 
actually 
approximate 
the 
operator 
B 
on 
the 
boundary, 
we 
omit 
blocks 
Lbi 
and 
Lbb. 
These 
must 
be 
replaced 
by 
the 
Nb 
N 
block 
matrix 


B 
= 
Bbi 
Bbb 
, 
(47) 


where 
B 
is 
obtained 
by 
using 
RBF-FD 
to 
approximate 
B 
on 
the 
boundary. 
While 
the 
overlapping 
approach 
could 
be 
used 
on 
the 
boundary, 
this 
does 
not 
result 
in 
a 
signicant 
speedup 
relative 
to 
overlapping 
in 
the 
interior. 
We 
restrict 
ourselves 
to 
the 
latter, 
leaving 
us 
with 
a 
total 
number 
of 
stencils 
Nd 
=(Ni)d 
+ 
Nb. 


Letting 
C 
=[Ci;Cb]T 
be 
the 
vector 
of 
samples 
of 
the 
solution 
c(x;t) 
on 
the 
node 
set 
X, 
Fi 
be 
the 
samples 
of 
f(x;t) 
in 
the 
interior, 
and 
Gb 
be 
the 
samples 
of 
g(x;t) 
on 
the 
boundary, 
(44) 
and 
(45) 
can 
be 
written 
together 
as 
the 
semi-discrete 
block 
equation: 


. 
. 
. 


@Ci 


Lii 
Lib 
Ci 
Fi

@t 
=+ 
. 
(48)
Gb 
Bbi 
Bbb 
Cb 
0 


The 
next 
step 
is 
to 
discretize 
in 
time 
using 
backward 
Euler. 
Let 
tm+1 
= 
tm 
+ 
t, 
where 
t 
is 
the 
time-step 
and 
m 
indexes 
a 
time 
level. 
Using 
superscripts 
for 
time 
levels, 
we 
have 


. 
Cm+1 
#. 
. 
. 


..Cm 
Cm+1 
F 
m+1

ii 


Lii 
Lib

t 
= 
Cim+1 
+ 
i 
, 
(49)
Gb 
Bbi 
Bbb 
b 
0 


22 



which 
assumes 
that 
f(x;t) 
and 
g(x;t) 
are 
known 
for 
all 
time. 
However, 
even 
if 
these 
quantities 
are 
known 
only 
at 
specic 
time 
levels, 
they 
can 
be 
extrapolated 
using 
previous 
time 
levels 
to 
the 
m 
+ 
1 
level, 
resulting 
in 
an 
implicit-explicit 
(IMEX) 
scheme 
[1]. 
Rearranging, 
we 
have 


. 
. 
. 
. 


Cm+1 


Cm 
+tF 
m+1

Iii 
- 
tLii 
..tLibi 
ii 


Cm+1 
= 
Gm+1 
, 
(50)
Bbi 
Bbbb 
b 


where 
Iii 
is 
the 
Ni 
× 
Ni 
identity 
matrix. 
This 
is 
the 
most 
general 
form 
for 
arbitrary 
linear 
boundary 
conditions 
B. 
For 
the 
special 
case 
of 
Dirichlet 
boundary 
conditions, 
we 
have 
Bbi 
= 
0 
and 
Bbb 
= 
Ibb, 
the 
Nb 
× 
Nb 
identity 
matrix. 
Rearranging, 
this 
reduces 
the 
above 
system 
to 
the 
Ni 
× 
Ni 
system: 


F 
m+1

(Iii 
- 
tLii) 
Cm+1 
= 
Cm 
+t 
+ 
LibGm+1 
. 
(51)

iii 
b 


For 
the 
BDF4 
scheme, 
(50) 
becomes: 


. 
. 
. 
. 
. 


..12 
Cm+1 
12

Iii 
- 
12 
tLii 
tLib 
fCm;Cm..1;Cm..2;Cm..3 
+tSm+1 


25 
25 
i 
iiii 
25 
i 


Cm+1 
Gm+1

Bbi 
Bbb 
b 
= 
b 
, 


(52) 
where 


... 
4836 
16 
3 


fCm;Cm..1;Cm..2;Cm..3 
= 
Cm 
- 
Cm..1 
+ 
Cm..2 
- 
Cm..3 
:

iiii 
iiii

2525 
25 
25 


The 
linear 
system 
(52) 
has 
a 
solution 
only 
if 
the 
time-stepping 
matrix 
is 
invertible, 
or 
if 
the 
right 
hand 
side 
has 
a 
zero 
in 
the 
null-space 
of 
the 
time-
stepping 
matrix 
(applicable 
to 
Neumann 
boundary 
conditions). 
In 
general, 
the 
inverse 
of 
this 
matrix 
is 
guaranteed 
to 
exist 
if 
both 
the 
upper 
left 
block 
and 
the 
Schur 
complement 
are 
non-singular. 
For 
details 
on 
the 
invertibility 
of 
such 
saddle-point 
matrices, 
we 
refer 
the 
reader 
to 
[5]. 
In 
practice, 
we 
have 
found 
that 
the 
matrix 
is 
invertible. 
We 
start 
the 
BDF4 
scheme 
with 
a 
step 
each 
of 
BDF1 
(backward 
Euler), 
BDF2, 
and 
BDF3. 


6. 
Eigenvalue 
Stability 
We 
now 
discuss 
the 
stability 
of 
our 
method 
when 
approximating 
the 
Laplacian 
. 
and 
enforcing 
derivative 
boundary 
conditions. 


23 



(a) 
(b) 
Figure 
4: 
Local 
Neumann-Lebesgue 
functions 
with 
and 
without 
boundary 
renement 
on 
a 


@

logarithmic 
scale. 
The 
gure 
on 
the 
left 
shows 
the 
local 
-Lebesgue 
function 
for 
boundary 


@n 


nodes 
on 
the 
unit 
disk. 
The 
gure 
on 
the 
right 
shows 
the 
same 
functions 
under 
boundary 
renement. 
Lighter 
colors 
indicate 
higher 
values. 


6.1. 
Local 
L-Lebesgue 
functions 
and 
boundary 
conditions 
The 
L-Lebesgue 
functions 
give 
us 
intuition 
about 
stability 
in 
the 
presence 
of 
domain 
boundaries. 
To 
better 
understand 
this, 
consider 
the 
case 
of 
approximating 
the 
Neumann 
operator 
@@c 
n 
= 
rc 
· 
n 
on 
the 
boundary 
of 
the 
unit 
disk, 
where 
n 
is 
the 
outward 
unit 
normal. 
Rather 
than 
focusing 
on 
approximating 
a 
specic 
function 
as 
in 
Section 
3, 
it 
should 
be 
possible 
to 


use 
the 
local


. 


n 


-Lebesgue 
functions 
on 
each 
boundary 
stencil 
to 
obtain 
an 


@

intuition 
for 
what 
happens 
to 
RBF-FD 
weights 
near 
both 
stencil 
and 
domain 
boundaries. 
We 
set 
the 
stencil 
size 
to 
n 
= 
70, 
and 
the 
total 
number 
of 
nodes 


to 
N 
= 
1046. 
We 
visualize 
the 
local


. 


n 


-Lebesgue 
functions 
at 
every 
point 


@

on 
each 
boundary 
stencil. 
The 
results 
are 
shown 
in 
Figure 
4. 


First, 
recall 
that 
large 
RBF-FD 
weights 
correspond 
to 
larger 
errors 
(see 
(32) 
in 
Section 
4). 
With 
this 
in 
mind, 
Figure 
4a 
conrms 
that 
our 
intuitions 
from 
global 
interpolation 
in 
Figure 
1 
are 
applicable 
to 
RBF-FD: 
RBF-FD 
produces 
large 
errors 
on 
the 
outermost 
nodes 
of 
each 
stencil, 
and 
progressively 
smaller 
errors 
as 
one 
moves 
towards 
each 
stencil 
interior. 
This 
pattern 
appears 
in 
the 
interior 
stencils 
as 
well. 
The 
presence 
of 
dark 
regions 
in 
every 
stencil 
around 
the 
stencil 
centers 
indicates 
that 
the 
overlapping 
technique 
is 


24 



a 
reasonable 
generalization 
of 
RBF-FD. 
Unfortunately, 
on 
the 
boundary, 
the 
largest 
weights 
are 
exactly 
the 
ones 
we 
are 
forced 
to 
use 
when 
approximating 
boundary 
conditions, 
indicating 
potential 
stability 
issues. 


To 
alleviate 
this 
issue, 
we 
add 
an 
extra 
set 
of 
points 
inside 
the 
domain 
adjacent 
to 
the 
boundary. 
This 
has 
the 
eect 
of 
shrinking 
the 
Neumann-Lebesgue 
function 
at 
the 
boundary 
nodes; 
see 
Figure 
4b. 
This 
approach 
is 
known 
as 
boundary 
renement. 
Figure 
4b 
shows 
the 
benecial 
eect 
of 
boundary 
re
nement: 
notice 
that 
the 
light-colored 
layer 
on 
the 
boundary 
has 
almost 
vanished. 
Interestingly, 
new 
light-colored 
regions 
now 
appear 
along 
the 
interior 
edges 
of 
the 
boundary 
stencils, 
indicating 
higher 
weights 
there. 
It 
is 
unlikely 
that 
this 
will 
cause 
stability 
issues, 
since 
weights 
in 
those 
regions 
are 
never 
computed 
using 
boundary 
stencils. 
We 
have 
noticed 
spurious 
eigenvalues 
in 
dierentiation 
matrices 
in 
the 
absence 
of 
boundary 
renement 
when 
enforcing 
Neumann 
boundary 
conditions. 
However, 
boundary 
renement 
appears 
to 
be 
unnecessary 
for 
Dirichlet 
boundary 
conditions. 


As 
an 
alternative 
to 
boundary 
renement, 
it 
is 
also 
possible 
to 
use 
ghost 
points, 
a 
set 
of 
points 
outside 
the 
domain 
boundary. 
This 
will 
likely 
have 
the 
eect 
of 
shifting 
the 
maximum 
values 
of 
the 
Neumann-Lebesgue 
function 
to 
the 
ghost 
points 
(which 
are 
now 
the 
outermost 
points). 
This 
is 
in 
principle 
a 
better 
approach 
than 
boundary 
renement, 
though 
it 
is 
more 
dicult 
to 
implement. 
For 
simplicity, 
we 
do 
not 
use 
this 
approach 
for 
our 
tests. 
Both 
approaches 
have 
been 
shown 
to 
be 
successful 
in 
tackling 
derivative 
boundary 
conditions 
in 
the 
context 
of 
PDEs 
[2], 
and 
ghost 
point 
techniques 
have 
successfully 
been 
used 
for 
approximating 
hyperbolic 
PDEs 
with 
augmented 
RBF-FD 
[13]. 


6.2. 
Local 
-Lebesgue 
stabilization 
We 
now 
present 
evidence 
of 
the 
ecacy 
of 
the 
local 
L-Lebesgue 
stabilization 
technique 
for 
L= 
. 
when 
both 
d 
and 
n 
are 
small. 
Again 
focusing 
on 
the 
disk, 
we 
set 
n 
= 
30 
and 
use 
N 
= 
1046 
nodes 
distributed 
in 
the 
disk. 
For 
this 
value 
of 
n, 
it 
is 
generally 
inadvisable 
to 
use 
very 
small 
values 
of 
d 
lest 
we 
retain 
the 
large 
weights 
seen 
on 
stencil 
boundaries. 
Indeed, 
Figure 
5a 
shows 
that 
d 
=0:2 
results 
in 
large 
spurious 
eigenvalues 
in 
this 
case 
if 
no 
stabilization 
is 
used. 
However, 
when 
our 
automatic 
stabilization 
technique 
is 
used, 
the 
spurious 
eigenvalue 
is 
eliminated 
(see 
Figure 
5b). 
The 
trade-off 


25 



(a) 
(b) 
Figure 
5: 
Eect 
of 
local 
Lebesgue 
stabilization 
on 
eigenvalues 
of 
the 
discrete 
Laplacian. 
The 
gure 
shows 
shows 
the 
spectrum 
of 
L 
without 
stabilization 
(left), 
and 
with 
stabilizatio
n 
(right). 


is 
that 
the 
number 
of 
stencils 
has 
increased, 
though 
we 
still 
have 
Nd 
<N. 
Stabilization 
is 
not 
necessary 
for 
larger 
values 
of 
n. 


7. 
Results 
We 
apply 
the 
overlapped 
RBF-FD 
method 
to 
the 
solution 
of 
the 
forced 
heat 
equation 
(44). 
The 
forcing 
term 
is 
selected 
to 
maintain 
a 
prescribed 
solution 
for 
all 
time, 
and 
the 
prescribed 
solution 
is 
used 
to 
test 
spatial 
convergence 
rates. 
We 
solve 
this 
test 
problem 
using 
mildly 
boundary 
clustered 
nodes 
on 
the 
closed 
unit 
disk 
in 
R2 
and 
the 
closed 
unit 
ball 
in 
R3 
. 
These 
domains 
were 
chosen 
due 
to 
the 
presence 
of 
curved 
boundaries. 


7.1. 
Forced 
Diusion 
on 
the 
disk 
We 
solve 
(44) 
on 
the 
unit 
disk 



(x)= 
fx 
=(x, 
y): 
kxk2 
= 
1} 
. 
(53) 


For 
the 
following 
convergence 
tests, 
our 
prescribed 
exact 
solution 
is 


c(x;t)= 
c(x, 
y, 
t) 
= 
1+sin(x) 
cos(y)e 
..t 
. 
(54) 


On 
the 
boundary 
of 
the 
domain, 
we 
require 
that 
c(x;t) 
satisfy 
an 
inhomogeneous, 
time-dependent 
Neumann 
boundary 
condition 
obtained 
by 
evaluating 


26 



-1-0.500.51-1-0.500.51Nodes on the unit disk
Figure 
6: 
Boundary-clustered 
quasi-hexagonal 
nodes 
on 
the 
unit 
disk. 
The 
gure 
shows 
the 
nodes 
for 
RBF-FD 
discretization 
on 
the 
unit 
disk: 
interior 
(solid), 
near-boundary 
(cross), 
and 
boundary 
(circles). 


rc 
· 
n 
on 
the 
boundary 
kxk2 
= 
1, 
where 
n 
is 
the 
outward 
normal. 
The 
(interior) 
forcing 
term 
that 
makes 
this 
solution 
hold 
is 
given 
by 


f(x, 
y, 
t)= 
p 
(2. 
- 
1) 
sin(x) 
cos(y)e 
..t 
. 
(55) 


The 
heat 
equation 
is 
subject 
to 
a 
time-dependent 
Dirichlet 
boundary 
condition, 
given 
by 
evaluating 
c(x, 
y, 
t) 
on 
the 
boundary. 
To 
obtain 
boundary 
clustered 
nodes, 
we 
generate 
a 
node 
set 
using 
the 
Distmesh 
program 
[29]. 
The 
resulting 
nodes 
are 
approximately 
hexagonal 
in 
the 
interior 
of 
the 
domain 


p1

and 
have 
a 
spacing 
of 
approximately 
h 
. 
. 
We 
then 
copy 
the 
boundary 


N 


nodes 
a 
small 
distance 
into 
the 
interior 
along 
the 
inward 
normals 
..n 
(see 
Figure 
6). 


To 
invert 
the 
time-stepping 
matrix 
in 
(52), 
we 
use 
the 
GMRES 
iterative 
method 
preconditioned 
with 
an 
incomplete 
LU 
factorization 
with 
zero 
ll-in, 
i.e., 
ILU(0); 
at 
each 
time 
level, 
the 
GMRES 
method 
is 
given 
the 
solution 
from 
the 
previous 
step 
as 
a 
starting 
guess. 
With 
this 
combination 
of 
choices, 
we 
have 
observed 
that 
the 
GMRES 
scheme 
typically 
converges 
in 
10-15 
iterations 
to 
a 
relative 
residual 
of 
O(10..12) 
with 
no 
restarts 
required. 
For 
the 
following 
convergence 
tests, 
we 
set 
. 
=1:0 
and 
the 
nal 
time 
to 
T 
=0:2. 
The 
time-
step 
is 
set 
to 
t 
= 
10..3 
to 
ensure 
that 
the 
errors 
are 
purely 
spatial. 
With 
this 
setup, 
we 
test 
accuracy 
and 
speedup 
across 
a 
wide 
range 
of 
values 
of 
, 


27 



and 
with 
n 
= 
30,70 
and 
101. 


7.1.1. 
Accuracy 
as 
a 
function 
of 
d 
We 
rst 
test 
the 
accuracy 
of 
the 
overlapped 
RBF-FD 
method 
for 
dierent 
values 
of 
d 
and 
n. 
The 
results 
of 
this 
experiment 
are 
shown 
in 
Figure 
7. 
Figure 
7a 
shows 
dierent 
orders 
of 
convergence 
for 
the 
RBF-FD 
method 
based 
on 
the 
n 
values 
used 
with 
d 
= 
1. 
As 
the 
stencil 
size 
n 
is 
increased, 
the 
degree 
of 
the 
appended 
polynomial 
increases 
as 
well. 
This 
increases 
the 
order 
of 
convergence 
of 
the 
method, 
giving 
us 
third, 
sixth, 
and 
eighth 
order 
methods 
in 
the 
`2 
norm. 
Similar 
rates 
are 
seen 
in 
the 
`8 
norm 
(not 
shown). 
Figures 
7b, 
7c, 
and 
7d 
show 
accuracy 
as 
a 
function 
of 
both 
d 
and 
the 
number 
of 
nodes 
N 
for 
n 
= 
30, 
70, 
and 
101 
respectively. 
When 
n 
= 
30, 
reducing 
d 
can 
slightly 
aect 
convergence 
rates, 
and 
certainly 
increase 
the 
error 
by 
upto 
an 
order 
of 
magnitude 
(Figure 
7b). 
However, 
only 
the 
cases 
of 
d 
=0:2 
and 
d 
=0:3 
required 
the 
use 
of 
automatic 
L-Lebesgue 
stabilization. 
When 
n 
= 
70, 
Figure 
7c 
shows 
that 
convergence 
rates 
are 
not 
aected, 
and 
the 
error 
increases 
only 
slightly. 
Finally, 
when 
n 
= 
101, 
Figure 
7d 
shows 
that 
the 
errors 
vary 
very 
little 
with 
. 
In 
all 
cases, 
errors 
do 
not 
increase 
monotonically 
with 
. 


7.1.2. 
Speedup 
as 
a 
function 
of 
d 
and 
n 
We 
now 
test 
the 
speedup 
of 
the 
overlapped 
(augmented) 
RBF-FD 
method 
over 
the 
augmented 
RBF-FD 
method. 
We 
compare 
our 
theoretical 
speedup 
estimate 
against 
the 
speedup 
obtained 
in 
timing 
experiments. 
We 
report 
speedups 
and 
wall 
clock 
times 
so 
as 
to 
not 
tie 
our 
results 
to 
language-specic 
implementations. 
For 
n 
= 
30, 
we 
attempt 
to 
mimic 
the 
eect 
of 
stabilization 
by 
choosing 
. 
=0:5 
for 
our 
theoretical 
estimate, 
i.e., 
q 
=0:5p. 
In 
all 
other 
cases, 
we 
set 
. 
= 
1 
for 
our 
theoretical 
estimate, 
as 
stabilization 
was 
not 
needed. 
The 
constant 
is 
set 
to 
C 
=0:4 
if 
the 
theoretical 
speedup 
> 
1. 
Else, 
C 
= 
1. 
The 
results 
are 
shown 
in 
Figure 
8. 
Figure 
8a 
shows 
that 
our 
analytical 
estimate 
of 
speedup 
is 
a 
reasonable 
estimate 
of 
the 
observed 
speedup 
shown 
in 
Figure 
8b. 
The 
speedup 
in 
8b 
is 
shown 
for 
the 
highest 
value 
of 
N 
= 
7615; 
however, 
in 
practice, 
we 
observed 
that 
our 
speedups 
were 
independent 
of 
N 
for 
the 
values 
of 
N 
tested. 
More 
importantly, 
we 
achieve 
high 
speedups 
even 
in 
2D. 
The 
maximum 
speedups 
are 
observed 
for 
d 
=0:2 
for 
n 
= 
70 
and 
n 
= 
101. 
With 
n 
= 
30, 
we 
notice 
a 
drop 
in 
speedup, 
primarily 
due 
to 


28 



304050607080
pN10-1010-810-610-410-2Relativel2ErrorSpatial Convergence of Numerical Solutionn=30n=70n=101p30=4.27p70=5.58p101=8.76
304050607080
pN10-610-510-410-310-2Relativel2ErrorAccuracy versus /, n=30
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
304050607080
pN10-610-510-410-310-2Relativel2ErrorAccuracy versus /, n=30
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
(a) 
Convergence 
rates 
for 
d 
= 
1 
(b) 
n 
= 
30 
304050607080
pN10-810-710-610-510-410-3Relativel2ErrorAccuracy versus /, n=70
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
304050607080
pN10-1010-810-610-410-2Relativel2ErrorAccuracy versus /, n=101
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
(c) 
n 
= 
70 
(d) 
n 
= 
101 
Figure 
7: 
Accuracy 
of 
the 
overlapped 
RBF-FD 
method 
for 
the 
forced 
diusion 
equation 
on 
the 
disk. 
The 
gures 
show 
`2 
errors 
for 
(a) 
d 
= 
1 
and 
n 
= 
30, 
70, 
101; 
(b) 
n 
= 
30, 
(c) 
n 
= 
70, 
and 
(d) 
n 
= 
101, 
with 
d 
. 
[0:2, 
1]. 
The 
notation 
pn 
indicates 
the 
line 
of 
best 
t 
to 
the 
data 
for 
stencil 
size 
n, 
showing 
the 
approximate 
rate 
of 
convergence 
for 
that 
value 
of 


n. 
29 



0.20.40.60.81Overlap parameter /
05101520Speedup over /=1Theoretical Speedup in 2Dn=30n=70n=101
0.20.40.60.81Overlap parameter /
05101520Speedup over / = 1Observed Speedup in 2Dn=30n=70n=101
0.20.40.60.81Overlap parameter /
05101520Speedup over / = 1Observed Speedup in 2Dn=30n=70n=101
(a) 
Theoretical 
speedup 
(b) 
Observed 
speedup 
0.20.40.60.81Overlap parameter /
051015202530Time (s)
Wall clock times in 2Dn=30n=70n=101
(c) 
Wall 
clock 
time 
Figure 
8: 
Speedup 
of 
the 
overlapped 
RBF-FD 
method 
in 
forming 
2D 
dierentiation 
matrices
. 
The 
gures 
show 
(a) 
the 
theoretically 
estimated 
speedup, 
(b) 
the 
true 
speedup, 
and 
(c) 
the 
actual 
wall 
clock 
time 
measured 
in 
seconds, 
all 
as 
a 
function 
of 
d 
and 
n. 
Note 
that 
both 
the 
theoretical 
and 
practical 
speedups 
are 
independent 
of 
N, 
the 
number 
of 
nodes. 


30 



excessive 
rejection 
from 
the 
L-Lebesgue 
stabilization 
algorithm. 
Combined 
with 
Figure 
7b, 
this 
indicates 
that 
we 
ought 
not 
to 
use 
small 
values 
of 
d 
for 
small 
values 
of 
n 
in 
2D. 
The 
highest 
speedup 
obtained 
is 
approximately 
16. 


An 
interesting 
feature 
of 
the 
overlapped 
method 
is 
that 
not 
only 
are 
our 
speedups 
greater 
for 
higher 
values 
of 
n, 
the 
actual 
wall 
clock 
time 
is 
roughly 
constant 
as 
n 
is 
increased 
if 
d 
is 
small. 
This 
is 
seen 
in 
Figure 
8c. 
For 
the 
case 
of 
d 
=0:8, 
the 
n 
= 
101 
case 
is 
faster 
and 
more 
accurate 
than 
n 
= 
70 
(7c,7d), 
with 
only 
a 
slight 
increase 
in 
cost 
over 
n 
= 
30. 


7.2. 
Forced 
heat 
equation 
in 
the 
unit 
ball 
Figure 
9: 
Nodes 
in 
the 
unit 
ball. 
The 
gure 
shows 
the 
nodes 
used 
for 
the 
RBF-FD 
discretization 
in 
the 
unit 
ball. 


In 
this 
test, 
we 
solve 
the 
forced 
heat 
equation 
in 
the 
closed 
unit 
ball 
in 
R3: 

= 
fx 
=(x, 
y, 
z): 
kxk2 
= 
1} 
. 
(56) 
Once 
again, 
we 
use 
the 
method 
of 
manufactured 
solutions. 
Our 
prescribed 
solution 
is 
c(x, 
y, 
z, 
t) 
= 
1+sin(x) 
cos(y) 
sin(z)e 
..t 
, 
(57) 
and 
the 
corresponding 
forcing 
term 
is 
f(x, 
y, 
z, 
t)= 
p 
(3. 
- 
1) 
sin(x) 
cos(y) 
sin(z)e 
..t 
. 
(58) 


31 



In 
this 
experiment, 
we 
use 
a 
time-dependent 
inhomogeneous 
Dirichlet 
boundary 
condition 
obtained 
by 
evaluating 
c(x;t)= 
c(x, 
y, 
z, 
t) 
on 
the 
boundary 
of 
the 
unit 
ball, 
i.e., 
the 
sphere 
kxk2 
= 
1. 
We 
obtained 
node 
distributions 
in 
the 
unit 
ball 
by 
using 
the 
beautiful 
interactive 
meshing 
program 
Gmsh 
[27] 
to 
generate 
a 
mesh, 
and 
then 
retaining 
the 
resulting 
mesh 
node 
distribution. 
The 
resulting 
irregular 
nodes 
have 
an 
average 
spacing 
of 
approximately 
h 
. 
p1 
, 
and 
are 
shown 
in 
Figure 
9. 
We 
do 
not 
use 
any 
boundary 
clustering 


3

N 


in 
this 
experiment. 


To 
invert 
the 
time-stepping 
matrix, 
we 
now 
use 
the 
BiCGStab 
method; 
this 
is 
to 
avoid 
the 
potential 
memory 
requirements 
of 
the 
GMRES 
method 
in 
3D. 
We 
precondition 
the 
BiCGStab 
solver 
with 
the 
ILU(0) 
factorization 
of 
the 
time-stepping 
matrix. 
Further, 
for 
each 
iteration, 
we 
feed 
the 
solution 
at 
the 
previous 
time 
level 
as 
a 
guess. 
Much 
like 
in 
the 
case 
of 
GMRES, 
we 
nd 
that 
BiCGStab 
converges 
in 
most 
cases 
in 
1 
or 
2 
iterations 
per 
time-
step 
to 
a 
relative 
residual 
of 
O(10..14). 
This 
signicantly 
lowered 
iteration 
count 
is 
due 
to 
the 
use 
of 
Dirichlet 
boundary 
conditions. 
Once 
again, 
we 
set 
. 
= 
1 
and 
the 
nal 
time 
to 
T 
=0:2. 
The 
time-step 
is 
once 
again 
set 
to 
t 
= 
10..3 
. 
The 
results 
are 
shown 
in 
Figure 
10. 
Figure 
10a 
shows 
high 
orders 
of 
convergence 
for 
large 
values 
of 
n. 
The 
stencil 
sizes 
are 
much 
larger 
than 
those 
seen 
in 
a 
2D 
problem 
for 
the 
same 
order. 
This 
is 
due 
to 
the 
fact 
that 
we 
augment 
the 
local 
RBFs 
with 
polynomials: 
if 
M 
˜ 
n 
2 
, 
n 
must 
be 
very 
large 
in 
3D 
to 
support 
polynomials 
of 
even 
moderate 
degree. 
Regardless, 
we 
see 
that 
it 
is 
possible 
to 
obtain 
fourth, 
sixth, 
and 
ninth 
order 
methods 
in 
the 
`2 
norm, 
with 
similar 
results 
in 
the 
`8 
norm 
(not 
shown). 
The 
n 
values 
used 
here 
are 
somewhat 
arbitrary, 
and 
other 
values 
can 
be 
used 
to 
obtain 
similar 
orders 
of 
convergence 
(as 
long 
as 
the 
appended 
polynomial 
is 
of 
the 
same 
degree). 
Figures 
10b, 
10c, 
and 
10d 
show 
accuracy 
as 
a 
function 
of 
d 
and 
N 
for 
n 
= 
101,201, 
and 
401 
respectively. 
Reducing 
d 
only 
has 
a 
minor 
eect 
on 
the 
accuracy 
in 
3D. 
In 
fact, 
Figure 
10d 
shows 
that 
the 
error 
curves 
for 
the 
dierent 
d 
values 
are 
clustered 
very 
closed 
together. 


7.2.1. 
Speedup 
as 
a 
function 
of 
d 
and 
n 
We 
now 
test 
the 
speedup 
of 
the 
overlapped 
(augmented) 
RBF-FD 
method 
over 
the 
augmented 
RBF-FD 
method. 
We 
compare 
our 
theoretical 
speedup 
estimate 
against 
the 
speedup 
obtained 
in 
timing 
experiments. 
We 
report 
speedups 
and 
wall 
clock 
times 
so 
as 
to 
not 
tie 
our 
results 
to 
language-specic 


32 



1520253035403pN10-1010-810-610-410-2Relativel2ErrorSpatial Convergence of Numerical Solutionn=101n=201n=401p101=4.09p201=7.01p401=9.15
1520253035403pN10-510-410-310-2Relativel2ErrorAccuracy versus /, n=101
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
1520253035403pN10-510-410-310-2Relativel2ErrorAccuracy versus /, n=101
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
(a) 
Convergence 
rates 
for 
d 
= 
1 
(b) 
n 
= 
101 
1520253035403pN10-810-710-610-510-410-3Relativel2ErrorAccuracy versus /, n=201
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
1520253035403pN10-910-810-710-610-510-4Relativel2ErrorAccuracy versus /, n=401
/=0.2
/=0.3
/=0.4
/=0.5
/=0.6
/=0.7
/=0.8
/=0.9
/=1
(c) 
n 
= 
201 
(d) 
n 
= 
401 
Figure 
10: 
Accuracy 
of 
the 
overlapped 
RBF-FD 
method 
for 
the 
forced 
diusion 
equation 
in 
the 
ball. 
The 
gures 
show 
`2 
errors 
for 
(a) 
d 
= 
1 
and 
n 
= 
101, 
201, 
401; 
(b) 
n 
= 
101, 
(c) 
n 
= 
201, 
and 
(d) 
n 
= 
401, 
with 
d 
. 
[0:2, 
1]. 
The 
notation 
pn 
indicates 
the 
line 
of 
best 
t 
to 
the 
data 
for 
stencil 
size 
n, 
showing 
the 
approximate 
rate 
of 
convergence 
for 
that 
value 
of 
n. 


implementations. 
For 
n 
= 
101, 
we 
attempt 
to 
mimic 
the 
eect 
of 
stabilization 


33 



0.20.40.60.81Overlap parameter /
010203040506070Speedup over /=1Theoretical Speedup in 3Dn=101n=201n=401
0.20.40.60.81Overlap parameter /
010203040506070Speedup over / = 1Observed Speedup in 3Dn=101n=201n=401
0.20.40.60.81Overlap parameter /
010203040506070Speedup over / = 1Observed Speedup in 3Dn=101n=201n=401
(a) 
Theoretical 
speedup 
(b) 
Observed 
speedup 
0.20.40.60.81Overlap parameter /
101102103104Time (s)
Wall clock time in 3Dn=101n=201n=401
(c) 
Wall 
clock 
time 
Figure 
11: 
Speedup 
of 
the 
overlapped 
RBF-FD 
method 
in 
forming 
3D 
dierentiation 
matrices. 
The 
gures 
show 
(a) 
the 
theoretically 
estimated 
speedup, 
(b) 
the 
true 
speedup, 
and 
(c) 
the 
actual 
wall 
clock 
time 
measured 
in 
seconds, 
all 
as 
a 
function 
of 
d 
and 
n. 
Note 
that 
both 
the 
theoretical 
and 
practical 
speedups 
are 
independent 
of 
N, 
the 
number 
of 
nodes. 


34 



by 
choosing 
. 
=0:5 
for 
our 
theoretical 
estimate, 
i.e., 
q 
=0:5p. 
In 
all 
other 
cases, 
we 
set 
. 
= 
1 
for 
our 
theoretical 
estimate, 
as 
stabilization 
was 
not 
needed. 
The 
constant 
is 
set 
to 
C 
=0:38 
if 
the 
theoretical 
speedup 
> 
1. 
Else, 
C 
= 
1. 
The 
results 
are 
shown 
in 
Figure 
11. 


Figure 
11a 
shows 
that 
our 
analytical 
a 
priori 
estimate 
is 
once 
again 
a 
reasonable 
estimate 
of 
the 
observed 
speedup 
shown 
in 
Figure 
11b. 
However, 
the 
speedups 
are 
much 
higher 
than 
in 
2D 
with 
the 
greatest 
speedup 
being 
60x. 
Again, 
we 
observed 
that 
our 
speedups 
were 
independent 
of 
N 
for 
the 
values 
of 
N 
tested. 
The 
maximum 
speedup 
is 
obtained 
for 
the 
highest 
stencil 
size 
of 
n 
= 
401, 
but 
the 
smaller 
stencil 
sizes 
also 
show 
respectable 
speedups. 
The 
n 
= 
101 
case 
required 
stabilization 
leading 
to 
less 
than 
optimal 
speedup. 


The 
actual 
wall 
clock 
time 
increases 
very 
slowly 
as 
n 
is 
increased, 
provided 
that 
d 
is 
small 
(Figure 
11c). 
The 
overlapped 
RBF-FD 
method 
makes 
high 
order 
methods 
feasible 
at 
a 
cost 
similar 
to 
that 
of 
low 
order 
methods, 
and 
is 
even 
more 
ecient 
in 
3D 
than 
in 
2D. 


8. 
Summary 
and 
Future 
Work 
The 
overlapped 
RBF-FD 
method 
is 
generalization 
of 
the 
RBF-FD 
method 
that 
helps 
ameliorate 
the 
costs 
associated 
with 
large 
stencil 
sizes. 
It 
paves 
the 
way 
for 
ecient 
adaptive 
order 
renement 
algorithms 
due 
to 
its 
unique 
feature 
of 
generating 
high-order 
methods 
at 
only 
a 
slightly 
higher 
cost 
than 
low-order 
methods. 
Our 
method 
obtained 
maximum 
speedups 
of 
16x 
in 
2D 
and 
60x 
in 
3D, 
with 
the 
speedups 
increasing 
for 
large 
stencil 
sizes. 


A 
natural 
follow-up 
to 
the 
method 
would 
be 
to 
use 
the 
local 
Lebesgue 
stabilization 
technique 
to 
compute 
stencil 
weights 
in 
a 
greedy 
fashion 
on 
each 
stencil. 
This 
would 
eliminate 
the 
need 
for 
explicitly 
setting 
the 
overlap 
parameter, 
and 
would 
automatically 
allow 
for 
variable 
overlap 
parameters 
over 
stencils 
to 
balance 
speed 
and 
accuracy. 
Further, 
it 
should 
be 
possible 
to 
use 
the 
local 
Lebesgue 
functions 
to 
nd 
contours 
of 
lowest 
weight 
magnitudes 
for 
each 
stencil, 
and 
only 
compute 
weights 
along 
these 
contours 
(in 
addition 
to 
the 
center 
of 
each 
stencil). 
Finally, 
it 
may 
also 
be 
possible 
to 
use 
the 
local 
Lebesgue 
functions 
to 
always 
select 
the 
weights 
in 
a 
pattern 
that 
guarantees 
that 
the 
spectrum 
of 
the 
discrete 
dierentiation 
matrix 
satises 
certain 
properties. 
We 
plan 
to 
explore 
these 
strategies 
in 
a 
follow-up 
work. 


35 



There 
are 
more 
general 
concerns 
about 
the 
augmented 
RBF-FD 
method. 
For 
instance, 
the 
relationship 
between 
polynomial 
degree 
and 
the 
polynomial 
unisolvency 
of 
the 
collocation 
node 
set 
has 
not 
been 
fully 
explored. 
Further, 
it 
would 
be 
very 
useful 
to 
have 
exact 
error 
estimates 
for 
certain 
commonly 
used 
node 
sets 
such 
as 
Fekete 
nodes, 
hexagonal 
nodes 
and 
the 
vertices 
of 
d-dimensional 
simplices. 
In 
future 
work, 
we 
plan 
to 
explore 
this 
relationship 
in 
greater 
detail. 


The 
current 
article 
only 
focuses 
on 
a 
serial 
implementation 
of 
the 
overlapped 
RBF-FD 
method. 
In 
practical 
applications, 
GPU 
implementations 
will 
be 
necessary. 
A 
GPU 
implementation 
of 
the 
method 
is 
currently 
being 
developed 
and 
compared 
against 
a 
GPU 
implementation 
of 
the 
standard 
RBF-FD 
method. 
Preliminary 
experiments 
indicate 
that 
the 
speedup 
oered 
by 
the 
GPU 
acts 
on 
top 
of 
the 
large 
speedups 
of 
our 
method. 


A 
natural 
application 
of 
the 
overlapped 
RBF-FD 
method 
would 
be 
the 
solution 
of 
PDEs 
on 
time-varying 
domains 
and 
surfaces, 
where 
the 
cost 
of 
computing 
dierential 
operators 
can 
no 
longer 
be 
considered 
a 
preprocessing 
step. 
We 
are 
currently 
exploring 
the 
application 
of 
our 
method 
to 
a 
coupled 
bulk-surface 
problem. 


Acknowledgments 


This 
work 
was 
supported 
by 
NSF 
grants 
DMS-1521748 
and 
DMS-1160432. 
The 
author 
wishes 
to 
thank 
the 
anonymous 
reviewers 
for 
their 
detailed 
suggestions. 
The 
author 
also 
acknowledges 
helpful 
discussions 
with 
Professors 
Akil 
Narayan 
(University 
of 
Utah), 
Grady 
Wright 
(Boise 
State 
University), 
and 
Edward 
Fuselier 
(High 
Point 
University). 


References 


[1] 
Ascher, 
U. 
M., 
Ruuth, 
S. 
J., 
and 
Wetton, 
B. 
T. 
R. 
(1997). 
Implicit-
Explicit 
Methods 
For 
Time-Dependent 
PDEs. 
SIAM 
J. 
Num. 
Anal, 
32:797{823. 
[2] 
Barnett, 
G. 
A. 
(2015). 
A 
Robust 
RBF-FD 
Formulation 
based 
on 
Polyharmoni
c 
Splines 
and 
Polynomials. 
PhD 
thesis, 
University 
of 
Colorado 
Boulder. 
36 



[3] 
Bayona, 
V., 
Moscoso, 
M., 
Carretero, 
M., 
and 
Kindelan, 
M. 
(2010). 
fRBF-FD} 
formulas 
and 
convergence 
properties. 
J. 
Comput. 
Phys., 
229(22):8281{8295. 
[4] 
Behrens, 
J. 
and 
Iske, 
A. 
(2002). 
Grid-free 
adaptive 
semi-fLgagrangian 
advection 
using 
radial 
basis 
functions. 
Comput. 
Math. 
Appl., 
43(3):319– 
327. 
[5] 
Benzi, 
M., 
Golub, 
G. 
H., 
and 
Liesen, 
J. 
(2005). 
Numerical 
solution 
of 
saddle 
point 
problems. 
Acta 
Numer., 
14(1):1{137. 
[6] 
Cecil, 
T., 
Qian, 
J., 
and 
Osher, 
S. 
(2004). 
Numerical 
methods 
for 
high 
dimensional 
fHamilton-Jacobi} 
equations 
using 
radial 
basis 
functions. 
J. 
Comput. 
Phys., 
196:327{347. 
[7] 
Chandhini, 
G. 
and 
Sanyasiraju, 
Y. 
(2007). 
Local 
fRBF-FD} 
solutions 
for 
steady 
convection{diusion 
problems. 
Inter. 
J. 
Numer. 
Methods 
Engrg., 
72(3):352{378. 
[8] 
Davydov, 
O. 
and 
Oanh, 
D. 
T. 
(2011). 
Adaptive 
meshless 
centres 
and 
fRBF} 
stencils 
for 
Poisson 
equation. 
J. 
Comput. 
Phys., 
230(2):287{304. 
[9] 
Davydov, 
O. 
and 
Schaback, 
R. 
(2016a). 
Minimal 
numerical 
dierentiation 
formulas. 
[10] 
Davydov, 
O. 
and 
Schaback, 
R. 
(2016b). 
Optimal 
stencils 
in 
sobolev 
spaces. 
[11] 
Fasshauer, 
G. 
E. 
(2007). 
Meshfree 
Approximation 
Methods 
with 
fMATLABg. 
Interdisciplinary 
Mathematical 
Sciences 
-Vol. 
6. 
World 
Scienti
c 
Publishers, 
Singapore. 
[12] 
Fasshauer, 
G. 
E. 
and 
McCourt, 
M. 
J. 
(2012). 
Stable 
evaluation 
of 
fGgaussian 
radial 
basis 
function 
interpolants. 
SIAM 
J. 
Sci. 
Comput., 
34:A737|-A762. 
[13] 
Flyer, 
N., 
Barnett, 
G. 
A., 
and 
Wicker, 
L. 
J. 
(2016a). 
Enhancing 
nite 
dierences 
with 
radial 
basis 
functions: 
Experiments 
on 
the 
fNgavierf
Sgtokes 
equations. 
J. 
Comput. 
Phys., 
316:39{62. 
37 



[14] 
Flyer, 
N., 
Fornberg, 
B., 
Bayona, 
V., 
and 
Barnett, 
G. 
A. 
(2016b). 
On 
the 
role 
of 
polynomials 
in 
RBF-FD 
approximations: 
I. 
Interpolation 
and 
accuracy. 
J. 
Comput. 
Phys., 
321:21{38. 
[15] 
Flyer, 
N., 
Lehto, 
E., 
Blaise, 
S., 
Wright, 
G. 
B., 
and 
St-Cyr, 
A. 
(2012). 
A 
guide 
to 
fRBFg-generated 
nite 
dierences 
for 
nonlinear 
transport: 
shallow 
water 
simulations 
on 
a 
sphere. 
J. 
Comput. 
Phys., 
231:4078{4095. 
[16] 
Flyer, 
N. 
and 
Wright, 
G. 
B. 
(2007). 
Transport 
Schemes 
on 
a 
Sphere 
Using 
Radial 
Basis 
Functions. 
J. 
Comput. 
Phys., 
226:1059{1084. 
[17] 
Flyer, 
N. 
and 
Wright, 
G. 
B. 
(2009). 
A 
radial 
basis 
function 
method 
for 
the 
shallow 
water 
equations 
on 
a 
sphere. 
Proc. 
Roy. 
Soc. 
A, 
465:1949{1976. 
[18] 
Fornberg, 
B., 
Driscoll, 
T. 
A., 
Wright, 
G., 
and 
Charles, 
R. 
(2002). 
Observations 
on 
the 
behavior 
of 
radial 
basis 
function 
approximations 
near 
boundaries. 
Comput. 
Math. 
with 
Appl., 
43(3):473{490. 
[19] 
Fornberg, 
B., 
Larsson, 
E., 
and 
Flyer, 
N. 
(2011). 
Stable 
computations 
with 
fGgaussian 
radial 
basis 
functions. 
SIAM 
J. 
Sci. 
Comput., 
33(2):869– 
892. 
[20] 
Fornberg, 
B. 
and 
Lehto, 
E. 
(2011). 
Stabilization 
of 
fRBFg-generated 
nite 
dierence 
methods 
for 
convective 
fPDEgs. 
J. 
Comput. 
Phys., 
230:2270{2285. 
[21] 
Fornberg, 
B., 
Lehto, 
E., 
and 
Powell, 
C. 
(2013). 
Stable 
calculation 
of 
fGgaussian-based 
fRBF-FD} 
stencils. 
Comp. 
Math. 
Applic., 
65:627{637. 
[22] 
Fornberg, 
B. 
and 
Piret, 
C. 
(2007). 
A 
stable 
algorithm 
for 

at 
radial 
basis 
functions 
on 
a 
sphere. 
SIAM 
J. 
Sci. 
Comput., 
30:60{80. 
[23] 
Fornberg, 
B. 
and 
Wright, 
G. 
(2004). 
Stable 
computation 
of 
multiquadric 
interpolants 
for 
all 
values 
of 
the 
shape 
parameter. 
Comput. 
Math. 
Appl., 
48:853{867. 
[24] 
Fornberg, 
B. 
and 
Zuev, 
J. 
(2007). 
The 
fRgunge 
phenomenon 
and 
spatially 
variable 
shape 
parameters 
in 
fRBF} 
interpolation. 
Comput. 
Math. 
Appl., 
54:379{398. 
38 



[25] 
Fuselier, 
E., 
Hangelbroek, 
T., 
Narcowich, 
F. 
J., 
Ward, 
J. 
D., 
and 
Wright, 
G. 
B. 
(2013). 
Localized 
bases 
for 
kernel 
spaces 
on 
the 
unit 
sphere. 
SIAM 
Journal 
on 
Numerical 
Analysis, 
51(5):2538{2562. 
[26] 
Fuselier, 
E. 
J. 
and 
Wright, 
G. 
B. 
(2013). 
A 
high-order 
kernel 
method 
for 
diusion 
and 
reaction-diusion 
equations 
on 
surfaces. 
J. 
Sci. 
Comput., 
56(3):535{565. 
[27] 
Geuzaine, 
C. 
and 
Remacle, 
J.-F. 
(2009). 
Gmsh: 
A 
3-D 
nite 
element 
mesh 
generator 
with 
built-in 
pre-and 
post-processing 
facilities. 
Int. 
J. 
Numer. 
Methods 
Eng., 
79(11):1309{1331. 
[28] 
Gyulassy, 
A., 
Bremer, 
P.-T., 
Hamann, 
B., 
and 
Pascucci, 
V. 
(2008). 
A 
practical 
approach 
to 
morse-smale 
complex 
computation: 
Scalability 
and 
generality. 
IEEE 
Transactions 
on 
Visualization 
and 
Computer 
Graphics, 
14(6):1619{1626. 
[29] 
Persson, 
P. 
O. 
(2005). 
Distmesh: 
a 
simple 
Matlab 
mesher. 
[30] 
Piret, 
C. 
(2012). 
The 
orthogonal 
gradients 
method: 
A 
radial 
basis 
functions 
method 
for 
solving 
partial 
dierential 
equations 
on 
arbitrary 
surfaces. 
J. 
Comput. 
Phys., 
231(20):4662{4675. 
[31] 
Piret, 
C. 
and 
Dunn, 
J. 
(2016). 
Fast 
rbf 
ogr 
for 
solving 
pdes 
on 
arbitrary 
surfaces. 
AIP 
Conference 
Proceedings, 
1776(1). 
[32] 
Platte, 
R. 
B., 
Trefethen, 
L. 
N., 
and 
Kuijlaars, 
A. 
B. 
J. 
(2011). 
Impossibility 
of 
fast 
stable 
approximation 
of 
analytic 
functions 
from 
equispaced 
samples. 
SIAM 
Review, 
53(2):308{318. 
[33] 
Schaback, 
R. 
(1999). 
Native 
hilbert 
spaces 
for 
radial 
basis 
functions 
i. 
In 
New 
Developments 
in 
Approximation 
Theory, 
pages 
255{282. 
Springer. 
[34] 
Shankar, 
V., 
Wright, 
G. 
B., 
Fogelson, 
A. 
L., 
and 
Kirby, 
R. 
M. 
(2014a). 
A 
radial 
basis 
function 
(fRBFg) 
nite 
dierence 
method 
for 
the 
simulation 
of 
reaction-diusion 
equations 
on 
stationary 
platelets 
within 
the 
augmented 
forcing 
method. 
Inter. 
J. 
Numer. 
Methods 
Fluids, 
75(1):1{22. 
[35] 
Shankar, 
V., 
Wright, 
G. 
B., 
Kirby, 
R. 
M., 
and 
Fogelson, 
A. 
L. 
(2014b). 
A 
Radial 
Basis 
Function 
(fRBFg)-Finite 
Dierence 
(fFDg) 
Method 
for 
Diusion 
and 
Reaction{Diusion 
Equations 
on 
Surfaces. 
J. 
Sci. 
Comput., 
63(3):745{768. 
39 



[36] 
Shu, 
C., 
Ding, 
H., 
and 
Yeo, 
K. 
S. 
(2003). 
Local 
radial 
basis 
function-
based 
dierential 
quadrature 
method 
and 
its 
application 
to 
solve 
two-
dimensional 
incompressible 
Navier{Stokes 
equations. 
Comput. 
Methods 
Appl. 
Mech. 
Eng., 
192(7):941{954. 
[37] 
Stevens, 
D., 
Power, 
H., 
Lees, 
M., 
and 
Morvan, 
H. 
(2009). 
The 
use 
of 
fPDE} 
centers 
in 
the 
local 
fRBFgfHgermitean 
method 
for 
f3Dgconvective-diusion 
problems. 
J. 
Comput. 
Phys., 
228:4606{4624. 
[38] 
Tolstykh, 
A. 
and 
Shirobokov, 
D. 
(2003). 
On 
using 
radial 
basis 
functions 
in 
a 
nite 
dierence 
mode 
with 
applications 
to 
elasticity 
problems. 
Comput. 
Mech., 
33(1):68{79. 
[39] 
Wendland, 
H. 
(2005). 
Scattered 
data 
approximation, 
volume 
17 
of 
Cambridg
e 
Monogr. 
Appl. 
Comput. 
Math. 
Cambridge 
University 
Press, 
Cambridge. 
[40] 
Wright, 
G. 
B. 
and 
Fornberg, 
B. 
(2006). 
Scattered 
node 
compact 
nite 
dierence-type 
formulas 
generated 
from 
radial 
basis 
functions. 
J. 
Comput. 
Phys., 
212(1):99{123. 
40 




